Velocity Dispersion Profile of the Milky Way Halo

We present a spectroscopic sample of 910 distant halo stars from the Hypervelocity Star survey from which we derive the velocity dispersion profile of the Milky Way halo. The sample is a mix of 74% evolved horizontal branch stars and 26% blue stragglers. We estimate distances to the stars using observed colors, metallicities, and stellar evolution tracks. Our sample contains twice as many objects with R>50 kpc as previous surveys. We compute the velocity dispersion profile in two ways: with a parametric method based on a Milky Way potential model, and with a non-parametric method based on the caustic technique originally developed to measure galaxy cluster mass profiles. The resulting velocity dispersion profiles are remarkably consistent with those found by two independent surveys based on other stellar populations: the Milky Way halo exhibits a mean decline in radial velocity dispersion of -0.38+-0.12 km/s/kpc over 15<R<75 kpc. This measurement is a useful basis for calculating the total mass and mass distribution of the Milky Way halo.

==> tab.dat <==
 0:02:05.713 &  31:18:50.23 & 20.434 & 0.026 & 0.778 & 0.095 & -0.277 & 0.040 & -209.3 & 14.0 & 110.717 & -30.385 &  -34.3 & 1.17 & 0.24 & 68.7 & 2.19 & 0.33 & 42.2 & 0.70 \\
 0:02:33.817 &  -9:57:06.85 & 18.434 & 0.021 & 0.753 & 0.040 & -0.328 & 0.040 &  -87.7 &  9.7 &  86.763 & -69.316 &  -14.8 & 1.31 & 0.12 & 33.9 & 2.06 & 0.24 & 26.2 & 0.92 \\
 0:04:36.491 &  -9:57:19.48 & 19.834 & 0.018 & 0.922 & 0.103 & -0.167 & 0.032 & -172.6 & 35.0 &  87.977 & -69.584 & -100.7 & 0.69 & 0.17 & 75.3 & 2.83 & 0.27 & 33.2 & 0.33 \\
 0:05:28.141 & -11:00:10.07 & 19.141 & 0.042 & 1.007 & 0.081 & -0.275 & 0.047 & -115.9 & 10.9 &  86.890 & -70.586 &  -47.8 & 0.94 & 0.13 & 44.6 & 2.51 & 0.19 & 22.9 & 0.64 \\
 0:07:52.013 &  -9:19:54.32 & 17.302 & 0.017 & 1.016 & 0.036 & -0.276 & 0.039 & -114.5 &  9.9 &  90.855 & -69.443 &  -42.2 & 0.91 & 0.11 & 26.3 & 2.53 & 0.16 & 16.5 & 1.00 \\
 0:12:26.890 & -10:47:54.56 & 18.898 & 0.025 & 1.006 & 0.064 & -0.321 & 0.038 & -128.2 & 10.5 &  91.741 & -71.269 &  -62.8 & 0.94 & 0.12 & 42.4 & 2.52 & 0.18 & 22.9 & 0.67 \\
 0:23:53.294 &  -1:04:46.40 & 18.199 & 0.016 & 0.749 & 0.042 & -0.255 & 0.025 &   19.7 &  9.8 & 107.552 & -63.125 &  109.0 & 1.15 & 0.17 & 30.7 & 2.22 & 0.26 & 21.1 & 0.82 \\
 0:29:31.158 &  15:39:40.20 & 19.069 & 0.024 & 1.057 & 0.069 & -0.270 & 0.038 &   22.3 & 35.0 & 115.201 & -46.881 &  153.4 & 0.88 & 0.12 & 51.2 & 2.56 & 0.18 & 27.8 & 0.53 \\
 0:36:40.570 & -11:11:25.02 & 17.421 & 0.018 & 0.778 & 0.028 & -0.304 & 0.031 &   32.5 &  9.8 & 109.940 & -73.689 &   84.1 & 1.26 & 0.12 & 21.6 & 2.09 & 0.22 & 16.6 & 0.89 \\
 0:39:06.749 &  24:09:05.62 & 19.348 & 0.018 & 0.948 & 0.081 & -0.255 & 0.030 & -130.0 & 35.0 & 119.332 & -38.634 &   15.0 & 0.94 & 0.14 & 41.4 & 2.49 & 0.21 & 17.3 & 0.55 \\
 0:39:49.432 &   0:53:17.99 & 18.259 & 0.044 & 1.133 & 0.059 & -0.294 & 0.048 & -129.9 &  9.8 & 116.770 & -61.844 &  -43.5 & 0.80 & 0.11 & 36.0 & 2.68 & 0.14 & 18.7 & 1.00 \\
 0:40:41.497 &  -9:01:34.05 & 17.298 & 0.032 & 1.182 & 0.041 & -0.280 & 0.037 & -108.6 &  9.7 & 114.445 & -71.721 &  -52.4 & 0.75 & 0.10 & 26.1 & 2.74 & 0.12 & 14.6 & 0.52 \\
 0:50:22.842 & -10:29:40.89 & 18.465 & 0.028 & 0.629 & 0.045 & -0.264 & 0.033 & -109.8 &  9.5 & 122.024 & -73.363 &  -63.5 & 1.33 & 0.24 & 23.1 & 1.97 & 0.36 & 16.8 & 0.76 \\
 0:52:02.289 &   1:08:40.83 & 17.949 & 0.015 & 0.510 & 0.033 & -0.351 & 0.022 & -164.3 &  9.6 & 123.249 & -61.727 &  -84.0 & 1.81 & 0.10 & 23.0 & 1.38 & 0.28 & 26.5 & 1.00 \\
 0:58:21.966 &  -8:51:29.27 & 18.567 & 0.035 & 0.643 & 0.052 & -0.272 & 0.055 & -130.1 &  9.6 & 128.377 & -71.657 &  -83.3 & 1.32 & 0.29 & 34.2 & 2.00 & 0.42 & 26.8 & 0.74 \\
 1:07:15.471 &  -0:45:31.79 & 20.159 & 0.032 & 0.990 & 0.188 & -0.208 & 0.052 & -117.8 & 35.0 & 131.779 & -63.358 &  -51.9 & 0.77 & 0.20 & 67.4 & 2.70 & 0.28 & 23.1 & 0.45 \\
 1:12:35.804 &   0:48:18.73 & 17.495 & 0.024 & 0.602 & 0.031 & -0.351 & 0.027 &  -56.6 &  9.6 & 134.110 & -61.606 &   10.7 & 1.61 & 0.10 & 22.2 & 1.66 & 0.27 & 21.9 & 1.00 \\
 1:14:02.571 &  14:04:40.91 & 18.429 & 0.022 & 0.872 & 0.056 & -0.349 & 0.034 & -146.2 &  9.9 & 131.208 & -48.430 &  -43.5 & 1.12 & 0.12 & 36.1 & 2.28 & 0.21 & 24.3 & 0.84 \\
 1:21:20.247 &  14:23:44.70 & 19.695 & 0.025 & 0.982 & 0.079 & -0.213 & 0.051 &  -90.1 & 13.9 & 133.754 & -47.847 &    9.1 & 0.78 & 0.18 & 67.0 & 2.70 & 0.26 & 31.5 & 0.39 \\
 1:21:44.204 &   0:58:15.58 & 19.576 & 0.015 & 1.095 & 0.092 & -0.221 & 0.031 & -117.3 & 13.4 & 138.692 & -60.970 &  -55.1 & 0.76 & 0.14 & 65.4 & 2.70 & 0.20 & 31.2 & 0.53 \\
 1:24:02.392 &  -9:35:36.98 & 18.937 & 0.034 & 1.061 & 0.066 & -0.281 & 0.039 &  -57.8 & 10.3 & 148.156 & -70.851 &  -28.4 & 0.87 & 0.13 & 47.6 & 2.58 & 0.18 & 25.4 & 0.58 \\
 1:25:29.265 &   1:02:30.94 & 19.131 & 0.019 & 0.808 & 0.052 & -0.263 & 0.033 & -139.3 &  9.7 & 140.511 & -60.662 &  -79.2 & 1.15 & 0.15 & 34.1 & 2.22 & 0.24 & 19.1 & 0.69 \\
 1:25:55.592 &  32:41:56.75 & 19.030 & 0.019 & 1.002 & 0.043 & -0.270 & 0.030 & -141.9 & 13.9 & 131.276 & -29.613 &   -4.0 & 0.93 & 0.12 & 37.9 & 2.52 & 0.19 & 17.1 & 0.60 \\
 1:26:51.700 &   0:47:21.68 & 19.726 & 0.021 & 1.053 & 0.079 & -0.283 & 0.036 & -125.1 & 10.9 & 141.331 & -60.811 &  -66.6 & 0.88 & 0.12 & 66.2 & 2.57 & 0.17 & 34.5 & 0.60 \\
 1:36:40.685 & -10:29:44.50 & 17.810 & 0.057 & 0.595 & 0.061 & -0.385 & 0.061 & -102.8 &  9.8 & 157.725 & -70.248 &  -83.9 & 1.62 & 0.15 & 25.1 & 1.62 & 0.31 & 25.0 & 0.33 \\
 1:43:18.945 & -10:31:36.65 & 19.775 & 0.054 & 1.206 & 0.127 & -0.276 & 0.067 &  -99.0 & 17.9 & 161.749 & -69.389 &  -84.2 & 0.73 & 0.15 & 71.5 & 2.77 & 0.19 & 32.4 & 0.58 \\
 1:45:08.383 &  -0:21:28.30 & 19.206 & 0.023 & 0.398 & 0.042 & -0.354 & 0.029 & -151.9 &  9.7 & 150.861 & -60.285 & -108.1 & 2.07 & 0.14 & 34.0 & 1.03 & 0.37 & 50.4 & 1.00 \\
 1:49:06.962 &   0:57:47.26 & 19.259 & 0.024 & 0.856 & 0.060 & -0.344 & 0.033 & -114.4 & 10.2 & 151.540 & -58.668 &  -69.3 & 1.14 & 0.13 & 50.0 & 2.25 & 0.23 & 33.1 & 0.89 \\
 1:55:41.022 &  -0:48:05.73 & 19.616 & 0.019 & 1.084 & 0.094 & -0.211 & 0.028 & -123.5 & 15.3 & 155.950 & -59.490 &  -87.8 & 0.72 & 0.13 & 68.0 & 2.74 & 0.18 & 31.7 & 0.37 \\
 2:11:44.061 &  12:18:52.38 & 18.041 & 0.018 & 0.743 & 0.038 & -0.290 & 0.034 & -193.0 &  9.7 & 151.801 & -46.008 & -130.4 & 1.28 & 0.13 & 25.6 & 2.08 & 0.23 & 19.1 & 0.91 \\
 2:14:20.333 &  -8:19:57.65 & 17.299 & 0.018 & 0.900 & 0.024 & -0.292 & 0.023 &  226.9 &  9.7 & 173.010 & -62.834 &  228.5 & 1.08 & 0.10 & 25.5 & 2.34 & 0.18 & 17.8 & 0.78 \\
 2:16:21.229 &  -0:07:58.48 & 17.074 & 0.019 & 0.388 & 0.024 & -0.349 & 0.022 &  194.2 &  9.7 & 163.493 & -56.165 &  218.5 & 2.07 & 0.09 & 18.0 & 1.08 & 0.33 & 23.8 & 1.00 \\
 2:18:27.378 &   0:18:08.57 & 19.599 & 0.029 & 1.021 & 0.093 & -0.216 & 0.039 & -125.0 & 22.2 & 163.810 & -55.506 & -100.8 & 0.76 & 0.16 & 66.5 & 2.70 & 0.23 & 31.9 & 0.39 \\
 2:19:09.350 &  -8:31:20.25 & 18.664 & 0.020 & 0.475 & 0.035 & -0.309 & 0.025 & -135.9 &  9.7 & 175.131 & -62.135 & -138.0 & 1.83 & 0.13 & 31.2 & 1.37 & 0.30 & 36.7 & 1.00 \\
 2:19:18.634 &  -8:57:57.69 & 18.648 & 0.024 & 0.394 & 0.036 & -0.352 & 0.029 & -120.4 &  9.6 & 175.877 & -62.418 & -123.9 & 2.05 & 0.12 & 28.8 & 1.04 & 0.32 & 41.1 & 1.00 \\
 2:32:02.125 &  -0:45:37.61 & 18.968 & 0.023 & 0.687 & 0.049 & -0.329 & 0.034 & -139.1 &  9.9 & 169.599 & -54.253 & -126.9 & 1.46 & 0.13 & 39.7 & 1.83 & 0.28 & 34.6 & 1.00 \\
 2:37:26.241 &   1:04:46.74 & 18.863 & 0.027 & 0.846 & 0.052 & -0.202 & 0.043 & -169.1 & 35.0 & 169.336 & -51.976 & -155.2 & 0.82 & 0.18 & 48.4 & 2.65 & 0.28 & 25.3 & 0.46 \\
 2:40:15.081 &  -1:07:38.44 & 19.398 & 0.029 & 0.319 & 0.049 & -0.369 & 0.036 & -130.9 &  9.8 & 172.602 & -53.165 & -125.2 & 2.24 & 0.15 & 34.9 & 0.79 & 0.36 & 60.6 & 1.00 \\
 2:40:56.243 &  -0:31:22.35 & 19.699 & 0.032 & 0.680 & 0.090 & -0.390 & 0.042 &   -5.7 & 10.1 & 172.139 & -52.604 &    1.3 & 1.47 & 0.17 & 52.1 & 1.82 & 0.32 & 45.5 & 0.96 \\
 2:41:04.299 &   0:23:11.49 & 18.852 & 0.028 & 1.072 & 0.062 & -0.325 & 0.032 & -132.6 &  9.7 & 171.186 & -51.905 & -123.1 & 0.89 & 0.12 & 47.2 & 2.58 & 0.18 & 26.0 & 0.63 \\
 2:44:46.584 &   0:15:30.25 & 19.893 & 0.039 & 0.986 & 0.119 & -0.193 & 0.050 &   38.3 & 30.1 & 172.432 & -51.379 &   45.0 & 0.71 & 0.18 & 76.5 & 2.80 & 0.27 & 34.2 & 0.40 \\
 2:45:32.673 &  -8:49:39.06 & 19.567 & 0.054 & 1.018 & 0.102 & -0.214 & 0.064 & -101.3 & 15.2 & 184.144 & -57.421 & -121.5 & 0.78 & 0.18 & 65.2 & 2.73 & 0.28 & 31.3 & 0.41 \\
 3:02:04.202 &   0:32:14.94 & 17.663 & 0.023 & 0.716 & 0.033 & -0.321 & 0.031 &  -52.8 &  9.6 & 176.919 & -48.157 &  -56.8 & 1.38 & 0.10 & 26.0 & 1.97 & 0.23 & 21.7 & 0.98 \\
 3:06:12.776 &   1:05:24.05 & 20.189 & 0.039 & 0.980 & 0.167 & -0.253 & 0.056 &  275.2 & 35.0 & 177.390 & -47.027 &  270.1 & 0.91 & 0.21 & 79.9 & 2.54 & 0.28 & 41.9 & 0.61 \\
 3:07:45.870 &  -7:25:28.87 & 18.047 & 0.029 & 1.004 & 0.053 & -0.282 & 0.033 & -111.7 & 10.4 & 187.900 & -52.173 & -142.4 & 0.93 & 0.12 & 34.4 & 2.51 & 0.18 & 20.8 & 1.00 \\
 3:07:56.517 &   0:21:07.31 & 19.353 & 0.025 & 0.830 & 0.091 & -0.185 & 0.036 & -124.7 & 35.0 & 178.615 & -47.216 & -133.0 & 0.74 & 0.18 & 59.9 & 2.75 & 0.27 & 28.3 & 0.41 \\
 3:14:49.465 &  -7:48:22.02 & 19.488 & 0.034 & 0.929 & 0.109 & -0.307 & 0.043 &  -85.9 &  9.9 & 190.007 & -50.957 & -122.3 & 1.05 & 0.18 & 56.4 & 2.37 & 0.26 & 34.2 & 0.75 \\
 3:20:54.692 &  -6:06:16.03 & 17.221 & 0.021 & 0.707 & 0.033 & -0.318 & 0.025 &  314.5 &  9.6 & 189.170 & -48.746 &  278.9 & 1.40 & 0.10 & 22.6 & 1.95 & 0.24 & 19.3 & 0.94 \\
 3:35:01.513 &   1:00:17.61 & 19.732 & 0.030 & 0.854 & 0.107 & -0.206 & 0.039 & -131.8 & 22.1 & 184.108 & -41.654 & -156.1 & 0.86 & 0.23 & 51.5 & 2.57 & 0.33 & 19.1 & 0.54 \\
 7:19:58.372 &  40:22:54.36 & 19.830 & 0.019 & 0.953 & 0.112 & -0.191 & 0.037 &   87.6 & 15.2 & 177.718 &  22.310 &   89.4 & 0.74 & 0.17 & 73.8 & 2.76 & 0.26 & 33.9 & 0.52 \\
 7:35:58.724 &  40:24:27.87 & 18.226 & 0.014 & 0.423 & 0.028 & -0.322 & 0.023 &   85.7 & 10.7 & 178.621 &  25.243 &   84.6 & 1.96 & 0.10 & 21.0 & 1.18 & 0.30 & 28.3 & 1.00 \\
 7:37:27.001 &  33:29:44.37 & 19.680 & 0.021 & 0.782 & 0.058 & -0.277 & 0.033 &   93.5 & 14.5 & 185.990 &  23.556 &   65.7 & 1.20 & 0.16 & 57.4 & 2.17 & 0.25 & 39.5 & 0.77 \\
 7:41:08.278 &  22:30:24.15 & 17.796 & 0.018 & 0.474 & 0.028 & -0.298 & 0.021 &   90.7 &  9.5 & 197.437 &  20.574 &   21.1 & 1.79 & 0.14 & 23.7 & 1.40 & 0.32 & 26.9 & 1.00 \\
 7:41:21.834 &  32:48:17.30 & 18.497 & 0.016 & 0.916 & 0.038 & -0.329 & 0.022 &   33.3 & 10.2 & 186.984 &  24.124 &    2.2 & 1.04 & 0.09 & 38.4 & 2.40 & 0.18 & 24.1 & 1.00 \\
 7:44:55.571 &  16:26:49.81 & 17.052 & 0.011 & 0.432 & 0.021 & -0.346 & 0.014 &  145.0 &  9.6 & 203.749 &  19.057 &   53.0 & 1.97 & 0.09 & 18.2 & 1.20 & 0.31 & 22.6 & 1.00 \\
 7:49:50.242 &  24:38:41.16 & 18.388 & 0.025 & 0.745 & 0.041 & -0.342 & 0.029 &  361.2 &  9.7 & 196.067 &  23.206 &  297.9 & 1.35 & 0.11 & 33.5 & 1.98 & 0.24 & 27.1 & 0.97 \\
 7:50:11.673 &  32:33:41.76 & 17.021 & 0.016 & 0.483 & 0.023 & -0.320 & 0.019 &  -72.1 &  9.7 & 187.852 &  25.825 & -105.6 & 1.81 & 0.10 & 18.6 & 1.41 & 0.30 & 20.8 & 1.00 \\
 7:51:02.250 &  26:16:45.29 & 19.846 & 0.019 & 1.035 & 0.082 & -0.196 & 0.030 &  144.5 & 13.0 & 194.492 &  24.021 &   87.1 & 0.72 & 0.14 & 74.2 & 2.76 & 0.20 & 33.5 & 0.39 \\
 7:52:40.822 &  15:22:00.64 & 19.137 & 0.015 & 0.917 & 0.048 & -0.259 & 0.023 &   83.8 & 11.3 & 205.595 &  20.331 &  -13.4 & 1.01 & 0.11 & 50.2 & 2.40 & 0.20 & 30.2 & 0.68 \\
 7:54:10.310 &  37:56:52.27 & 19.237 & 0.019 & 0.994 & 0.057 & -0.250 & 0.025 &  -28.9 & 16.4 & 182.271 &  28.042 &  -42.2 & 0.90 & 0.14 & 53.9 & 2.52 & 0.20 & 29.6 & 0.62 \\
 7:55:09.741 &  44:55:37.78 & 19.931 & 0.021 & 1.139 & 0.113 & -0.202 & 0.036 &   58.2 & 10.9 & 174.517 &  29.668 &   71.8 & 0.69 & 0.14 & 77.8 & 2.80 & 0.19 & 33.9 & 1.00 \\
 7:55:55.434 &  18:06:11.01 & 19.440 & 0.018 & 1.061 & 0.091 & -0.255 & 0.028 &   37.8 & 21.3 & 203.225 &  22.122 &  -50.3 & 0.86 & 0.15 & 59.9 & 2.58 & 0.21 & 31.5 & 0.53 \\
 7:55:58.201 &  34:42:38.00 & 19.774 & 0.019 & 0.817 & 0.070 & -0.239 & 0.032 &  -41.8 & 18.3 & 185.916 &  27.577 &  -67.8 & 1.01 & 0.18 & 64.4 & 2.37 & 0.26 & 38.1 & 0.65 \\
 7:56:37.596 &  16:34:34.18 & 17.590 & 0.019 & 0.801 & 0.027 & -0.291 & 0.022 &  139.8 & 10.8 & 204.811 &  21.682 &   46.2 & 1.22 & 0.10 & 26.2 & 2.17 & 0.21 & 19.6 & 0.87 \\
 7:57:18.079 &  28:45:12.68 & 20.043 & 0.026 & 0.909 & 0.087 & -0.263 & 0.040 &   53.2 & 11.3 & 192.404 &  26.136 &    4.2 & 1.03 & 0.17 & 70.5 & 2.39 & 0.23 & 41.0 & 0.63 \\
 7:58:10.698 &   9:56:01.40 & 20.220 & 0.020 & 1.078 & 0.126 & -0.268 & 0.033 &  170.0 & 25.6 & 211.440 &  19.290 &   53.5 & 0.88 & 0.14 & 81.7 & 2.57 & 0.20 & 41.8 & 0.61 \\
 8:00:50.939 &  14:15:07.29 & 19.585 & 0.018 & 0.915 & 0.071 & -0.208 & 0.031 &   67.5 & 35.0 & 207.542 &  21.687 &  -34.8 & 0.80 & 0.18 & 65.1 & 2.65 & 0.27 & 32.4 & 0.42 \\
 8:01:02.941 &  52:14:42.09 & 17.132 & 0.014 & 0.518 & 0.024 & -0.360 & 0.027 &   -7.9 &  9.7 & 166.220 &  31.564 &   33.3 & 1.79 & 0.09 & 10.2 & 1.38 & 0.28 & 12.2 & 1.00 \\
 8:01:13.320 &  31:38:09.15 & 18.260 & 0.016 & 1.020 & 0.038 & -0.274 & 0.023 &  -59.2 &  9.7 & 189.595 &  27.797 &  -97.8 & 0.92 & 0.10 & 36.6 & 2.52 & 0.16 & 21.4 & 0.60 \\
 8:01:33.593 &  33:05:00.17 & 17.050 & 0.016 & 0.561 & 0.028 & -0.349 & 0.035 &   22.4 &  9.6 & 188.035 &  28.260 &  -10.6 & 1.71 & 0.10 & 11.2 & 1.53 & 0.31 & 12.0 & 1.00 \\
 8:03:35.603 &  19:46:07.33 & 17.240 & 0.016 & 0.946 & 0.026 & -0.263 & 0.019 &   46.5 & 10.8 & 202.290 &  24.434 &  -36.7 & 0.96 & 0.10 & 24.0 & 2.49 & 0.15 & 15.3 & 0.52 \\
 8:03:39.479 &  10:33:18.69 & 19.809 & 0.021 & 0.939 & 0.090 & -0.290 & 0.033 &  193.0 & 17.4 & 211.455 &  20.775 &   77.7 & 1.01 & 0.14 & 64.0 & 2.42 & 0.20 & 36.8 & 0.63 \\
 8:08:11.982 &  27:35:37.82 & 18.300 & 0.017 & 1.097 & 0.043 & -0.279 & 0.025 &  181.5 & 10.0 & 194.472 &  28.066 &  126.7 & 0.86 & 0.10 & 38.4 & 2.60 & 0.15 & 21.6 & 0.55 \\
 8:09:08.822 &  42:38:57.16 & 20.118 & 0.025 & 1.038 & 0.096 & -0.212 & 0.038 &   41.0 & 35.0 & 177.615 &  31.780 &   44.3 & 0.73 & 0.17 & 81.2 & 2.74 & 0.24 & 35.9 & 0.44 \\
 8:09:10.195 &  20:57:36.47 & 17.505 & 0.019 & 0.327 & 0.028 & -0.372 & 0.023 &  200.1 &  9.6 & 201.586 &  26.080 &  120.5 & 2.24 & 0.10 & 18.2 & 0.82 & 0.35 & 28.3 & 1.00 \\
 8:11:33.560 &   2:25:56.76 & 18.569 & 0.013 & 0.581 & 0.033 & -0.326 & 0.025 &  -42.4 & 10.8 & 220.109 &  18.897 & -184.6 & 1.65 & 0.10 & 25.9 & 1.59 & 0.26 & 26.5 & 1.00 \\
 8:13:13.409 &  16:04:32.47 & 17.886 & 0.022 & 0.885 & 0.033 & -0.327 & 0.028 &  123.4 &  9.8 & 207.006 &  25.149 &   25.8 & 1.12 & 0.09 & 24.0 & 2.29 & 0.19 & 15.5 & 1.00 \\
 8:13:34.853 &   3:37:05.19 & 18.707 & 0.012 & 0.730 & 0.034 & -0.285 & 0.017 &  167.5 & 10.0 & 219.250 &  19.898 &   28.7 & 1.31 & 0.11 & 36.5 & 2.05 & 0.25 & 27.9 & 0.89 \\
 8:15:32.458 &  31:42:43.60 & 20.088 & 0.026 & 1.082 & 0.103 & -0.222 & 0.041 &  110.9 & 11.8 & 190.448 &  30.753 &   71.1 & 0.77 & 0.14 & 78.9 & 2.69 & 0.21 & 36.4 & 0.42 \\
 8:16:09.798 &   6:37:29.41 & 17.010 & 0.014 & 0.873 & 0.028 & -0.250 & 0.023 &   92.5 &  9.8 & 216.698 &  21.845 &  -37.2 & 1.01 & 0.13 & 21.0 & 2.40 & 0.18 & 14.1 & 0.60 \\
 8:16:10.591 &  25:04:06.03 & 19.271 & 0.023 & 1.161 & 0.081 & -0.286 & 0.033 &  234.7 &  9.8 & 197.836 &  28.981 &  169.5 & 0.79 & 0.13 & 57.3 & 2.69 & 0.18 & 28.4 & 0.61 \\
 8:18:28.071 &  57:09:22.07 & 17.276 & 0.020 & 0.791 & 0.030 & -0.313 & 0.024 &  229.1 &  9.8 & 160.449 &  34.195 &  287.7 & 1.26 & 0.09 & 23.6 & 2.12 & 0.21 & 18.5 & 0.89 \\
 8:20:44.511 &  14:35:24.02 & 19.506 & 0.017 & 0.587 & 0.048 & -0.304 & 0.025 &   40.7 & 13.5 & 209.317 &  26.238 &  -62.8 & 1.60 & 0.13 & 39.4 & 1.69 & 0.28 & 37.9 & 0.94 \\
 8:21:04.193 &  22:18:43.52 & 17.387 & 0.014 & 0.631 & 0.028 & -0.328 & 0.023 &  109.1 &  9.5 & 201.235 &  29.142 &   33.2 & 1.56 & 0.09 & 20.5 & 1.72 & 0.25 & 19.5 & 0.93 \\
 8:21:11.564 &   2:00:56.81 & 17.021 & 0.014 & 0.869 & 0.025 & -0.326 & 0.016 &  263.0 &  9.6 & 221.709 &  20.827 &  118.5 & 1.16 & 0.09 & 21.6 & 2.24 & 0.20 & 16.0 & 0.90 \\
 8:23:00.230 &  56:18:21.41 & 17.509 & 0.018 & 0.902 & 0.029 & -0.316 & 0.025 & -145.1 &  9.9 & 161.450 &  34.851 &  -90.0 & 1.10 & 0.09 & 26.7 & 2.31 & 0.19 & 18.6 & 0.79 \\
 8:24:17.223 &   2:24:40.20 & 19.417 & 0.018 & 1.167 & 0.077 & -0.131 & 0.025 &  111.9 & 11.2 & 221.730 &  21.694 &  -31.7 & 0.60 & 0.15 & 62.0 & 3.03 & 0.23 & 23.6 & 1.00 \\
 8:25:45.234 &   0:26:03.25 & 19.830 & 0.018 & 0.974 & 0.071 & -0.233 & 0.031 &   -7.3 & 22.7 & 223.781 &  21.067 & -156.9 & 0.86 & 0.15 & 69.7 & 2.57 & 0.21 & 35.8 & 0.55 \\
 8:26:57.984 &  21:30:23.84 & 20.401 & 0.025 & 0.930 & 0.122 & -0.256 & 0.045 &  138.8 & 15.1 & 202.637 &  30.159 &   59.5 & 0.98 & 0.19 & 84.6 & 2.45 & 0.26 & 46.8 & 0.64 \\
 8:27:49.901 &  33:34:42.27 & 19.750 & 0.025 & 1.036 & 0.087 & -0.268 & 0.038 &  181.0 & 22.0 & 189.025 &  33.707 &  147.4 & 0.91 & 0.15 & 65.9 & 2.54 & 0.20 & 35.1 & 0.64 \\
 8:31:11.143 &  22:39:25.61 & 17.347 & 0.020 & 0.670 & 0.032 & -0.335 & 0.023 &  -53.7 &  9.6 & 201.750 &  31.462 & -129.1 & 1.47 & 0.11 & 23.0 & 1.85 & 0.26 & 20.6 & 0.96 \\
 8:31:24.190 &   3:53:51.31 & 17.872 & 0.017 & 0.456 & 0.026 & -0.311 & 0.028 &  -52.1 &  9.9 & 221.219 &  23.962 & -191.7 & 1.85 & 0.13 & 22.4 & 1.34 & 0.29 & 26.5 & 1.00 \\
 8:31:45.733 &  18:53:13.64 & 20.073 & 0.023 & 1.046 & 0.113 & -0.199 & 0.036 &  230.1 & 27.0 & 205.933 &  30.302 &  140.9 & 0.74 & 0.16 & 68.7 & 2.74 & 0.24 & 24.9 & 0.41 \\
 8:32:11.860 &  40:44:59.38 & 17.809 & 0.016 & 1.060 & 0.035 & -0.278 & 0.024 &   69.0 &  9.8 & 180.599 &  35.776 &   63.2 & 0.87 & 0.09 & 31.9 & 2.60 & 0.14 & 18.6 & 0.56 \\
 8:32:27.811 &  16:49:39.39 & 17.696 & 0.019 & 0.728 & 0.031 & -0.289 & 0.028 &  -16.5 &  9.6 & 208.211 &  29.699 & -113.1 & 1.33 & 0.12 & 26.1 & 2.01 & 0.25 & 21.2 & 0.91 \\
 8:35:03.099 &  21:43:39.88 & 17.182 & 0.015 & 0.598 & 0.021 & -0.380 & 0.020 &  196.3 &  9.4 & 203.126 &  32.004 &  117.3 & 1.61 & 0.09 & 20.8 & 1.67 & 0.27 & 20.4 & 1.00 \\
 8:37:08.158 &  26:42:01.39 & 17.671 & 0.014 & 1.116 & 0.031 & -0.304 & 0.021 &   10.0 & 10.0 & 197.649 &  33.967 &  -50.5 & 0.83 & 0.09 & 31.1 & 2.65 & 0.14 & 17.9 & 0.61 \\
 8:38:22.937 &   0:47:23.12 & 17.907 & 0.015 & 0.946 & 0.034 & -0.331 & 0.021 &  112.0 &  9.9 & 225.118 &  23.994 &  -37.3 & 1.03 & 0.10 & 30.2 & 2.41 & 0.19 & 19.3 & 0.78 \\
 8:38:38.266 &  27:13:28.33 & 18.492 & 0.021 & 1.046 & 0.043 & -0.279 & 0.026 &  -15.4 & 11.1 & 197.149 &  34.432 &  -74.0 & 0.92 & 0.11 & 40.7 & 2.53 & 0.19 & 23.6 & 0.59 \\
 8:39:02.886 &  28:08:03.95 & 20.268 & 0.025 & 1.005 & 0.117 & -0.182 & 0.039 &  169.0 & 14.3 & 196.112 &  34.759 &  113.9 & 0.69 & 0.17 & 89.7 & 2.83 & 0.25 & 38.4 & 0.46 \\
 8:39:19.407 &  18:59:42.86 & 18.039 & 0.018 & 0.623 & 0.035 & -0.306 & 0.027 &  181.3 &  9.7 & 206.554 &  32.009 &   92.2 & 1.51 & 0.14 & 27.8 & 1.78 & 0.29 & 25.5 & 0.97 \\
 8:39:30.259 &  37:40:25.79 & 17.423 & 0.027 & 0.884 & 0.047 & -0.287 & 0.035 &   41.6 &  9.8 & 184.612 &  36.774 &   23.4 & 1.08 & 0.13 & 25.6 & 2.33 & 0.21 & 17.6 & 0.64 \\
 8:40:15.718 &  24:59:34.99 & 19.346 & 0.018 & 1.082 & 0.070 & -0.245 & 0.026 &  -61.9 & 15.4 & 199.866 &  34.156 & -128.9 & 0.80 & 0.14 & 58.6 & 2.65 & 0.18 & 29.5 & 0.56 \\
 8:40:37.574 &  15:27:04.53 & 19.141 & 0.018 & 0.579 & 0.047 & -0.344 & 0.026 &  -34.8 & 14.2 & 210.555 &  30.990 & -136.6 & 1.67 & 0.13 & 38.8 & 1.55 & 0.29 & 40.5 & 1.00 \\
 8:40:48.671 &  23:21:46.58 & 20.199 & 0.028 & 0.875 & 0.134 & -0.278 & 0.046 &  -78.0 & 21.9 & 201.786 &  33.786 & -151.2 & 1.05 & 0.21 & 74.9 & 2.36 & 0.28 & 44.3 & 0.58 \\
 8:40:54.617 &  50:36:55.17 & 18.429 & 0.041 & 0.669 & 0.057 & -0.381 & 0.045 &  140.7 &  9.9 & 168.374 &  37.737 &  173.2 & 1.48 & 0.12 & 32.5 & 1.81 & 0.27 & 29.0 & 1.00 \\
 8:41:48.000 &  20:56:49.47 & 20.432 & 0.029 & 1.026 & 0.117 & -0.275 & 0.046 &   71.3 & 12.9 & 204.619 &  33.228 &  -10.8 & 0.90 & 0.18 & 88.1 & 2.55 & 0.25 & 45.1 & 0.63 \\
 8:42:42.005 &  22:09:07.46 & 19.640 & 0.020 & 0.939 & 0.079 & -0.224 & 0.031 &  103.5 & 11.5 & 203.334 &  33.819 &   25.8 & 0.86 & 0.16 & 62.8 & 2.57 & 0.21 & 32.0 & 0.41 \\
 8:43:50.652 &   4:59:33.48 & 17.651 & 0.012 & 0.749 & 0.023 & -0.305 & 0.018 &  269.6 &  9.6 & 221.762 &  27.214 &  132.9 & 1.34 & 0.09 & 24.6 & 2.00 & 0.20 & 20.0 & 0.98 \\
 8:44:01.003 &   0:36:54.71 & 19.458 & 0.019 & 1.044 & 0.059 & -0.228 & 0.031 &  289.6 & 13.5 & 226.053 &  25.130 &  139.5 & 0.80 & 0.13 & 60.7 & 2.64 & 0.18 & 30.1 & 0.45 \\
 8:44:03.321 &  13:17:08.50 & 20.427 & 0.027 & 1.084 & 0.131 & -0.226 & 0.049 &  168.8 & 11.3 & 213.257 &  30.896 &   59.3 & 0.78 & 0.18 & 93.0 & 2.68 & 0.24 & 43.4 & 0.41 \\
 8:44:13.768 &   2:32:29.34 & 17.667 & 0.011 & 0.615 & 0.032 & -0.294 & 0.017 &  284.2 &  9.7 & 224.223 &  26.126 &  139.9 & 1.52 & 0.12 & 15.0 & 1.75 & 0.26 & 13.5 & 0.97 \\
 8:44:54.109 &  37:20:10.57 & 18.172 & 0.020 & 1.066 & 0.033 & -0.304 & 0.026 &  -90.5 &  9.8 & 185.218 &  37.788 & -110.1 & 0.89 & 0.09 & 36.0 & 2.58 & 0.15 & 20.7 & 0.69 \\
 8:45:10.063 &  57:23:26.18 & 18.245 & 0.016 & 0.528 & 0.035 & -0.282 & 0.024 &  -44.5 &  9.6 & 159.767 &  37.767 &   14.1 & 1.60 & 0.17 & 27.5 & 1.67 & 0.30 & 26.9 & 0.82 \\
 8:45:13.314 &  21:49:56.32 & 18.794 & 0.022 & 0.935 & 0.050 & -0.303 & 0.030 &   36.2 &  9.5 & 203.926 &  34.270 &  -42.8 & 1.06 & 0.10 & 43.2 & 2.36 & 0.18 & 27.3 & 0.79 \\
 8:46:45.524 &  40:34:00.39 & 17.780 & 0.019 & 1.050 & 0.044 & -0.306 & 0.024 &   -1.2 &  9.7 & 181.186 &  38.503 &   -8.2 & 0.89 & 0.11 & 31.9 & 2.59 & 0.17 & 18.9 & 1.00 \\
 8:50:01.187 &  24:52:40.07 & 20.162 & 0.024 & 0.770 & 0.118 & -0.340 & 0.043 &  335.3 & 13.6 & 200.779 &  36.242 &  267.6 & 1.32 & 0.19 & 59.8 & 2.01 & 0.29 & 44.0 & 0.90 \\
 8:50:22.459 &  47:13:19.41 & 17.044 & 0.020 & 0.762 & 0.030 & -0.325 & 0.022 & -153.0 &  9.7 & 172.659 &  39.381 & -133.9 & 1.30 & 0.09 & 21.9 & 2.10 & 0.22 & 17.6 & 0.98 \\
 8:50:23.111 &  48:58:26.27 & 19.032 & 0.013 & 0.838 & 0.039 & -0.242 & 0.021 & -141.1 & 14.3 & 170.395 &  39.329 & -115.1 & 1.03 & 0.15 & 46.6 & 2.35 & 0.23 & 28.7 & 0.75 \\
 8:50:35.529 &  54:53:13.31 & 17.165 & 0.020 & 0.584 & 0.034 & -0.325 & 0.026 & -231.0 &  9.6 & 162.799 &  38.853 & -182.1 & 1.63 & 0.11 & 20.8 & 1.64 & 0.28 & 20.8 & 1.00 \\
 8:51:19.701 &  40:31:37.43 & 17.832 & 0.021 & 1.106 & 0.035 & -0.285 & 0.027 &  -79.4 & 10.1 & 181.326 &  39.365 &  -86.6 & 0.83 & 0.10 & 32.3 & 2.64 & 0.14 & 18.3 & 0.55 \\
 8:54:40.799 &   8:54:06.23 & 18.648 & 0.021 & 0.986 & 0.050 & -0.277 & 0.028 &  303.7 & 10.1 & 219.188 &  31.394 &  179.4 & 0.95 & 0.10 & 34.4 & 2.50 & 0.15 & 17.7 & 0.67 \\
 8:56:46.496 &  52:55:34.19 & 19.599 & 0.018 & 0.622 & 0.054 & -0.356 & 0.032 &  -55.3 & 13.3 & 165.169 &  40.002 &  -13.9 & 1.58 & 0.13 & 40.2 & 1.68 & 0.27 & 38.3 & 1.00 \\
 8:59:54.998 &  35:03:06.11 & 19.708 & 0.020 & 0.935 & 0.084 & -0.288 & 0.034 &   47.3 & 18.8 & 188.660 &  40.488 &   18.7 & 1.02 & 0.14 & 52.9 & 2.40 & 0.22 & 27.7 & 0.67 \\
 9:00:36.214 &  40:31:47.56 & 20.279 & 0.034 & 1.009 & 0.110 & -0.328 & 0.058 &   35.7 & 17.4 & 181.466 &  41.124 &   28.5 & 0.94 & 0.19 & 78.9 & 2.51 & 0.26 & 41.2 & 0.61 \\
 9:00:47.090 &  13:22:42.28 & 19.157 & 0.020 & 0.998 & 0.059 & -0.271 & 0.040 &  241.0 & 16.8 & 215.117 &  34.655 &  131.8 & 0.92 & 0.15 & 52.4 & 2.53 & 0.21 & 29.1 & 0.59 \\
 9:01:38.578 &   0:33:04.23 & 17.396 & 0.012 & 0.830 & 0.021 & -0.283 & 0.017 &  344.7 &  9.9 & 228.622 &  28.896 &  194.4 & 1.16 & 0.10 & 23.6 & 2.26 & 0.21 & 16.9 & 0.78 \\
 9:02:23.303 &  51:07:13.27 & 18.655 & 0.021 & 1.023 & 0.056 & -0.304 & 0.028 &  116.6 & 10.3 & 167.391 &  41.077 &  151.0 & 0.93 & 0.10 & 43.0 & 2.53 & 0.17 & 24.8 & 0.63 \\
 9:03:19.563 &  34:25:13.97 & 20.267 & 0.035 & 0.814 & 0.118 & -0.237 & 0.057 &   82.1 & 22.5 & 189.609 &  41.094 &   51.1 & 1.02 & 0.26 & 77.9 & 2.37 & 0.35 & 45.3 & 0.59 \\
 9:03:22.324 &  21:43:12.01 & 19.763 & 0.021 & 0.957 & 0.074 & -0.285 & 0.033 &  176.6 & 15.0 & 205.710 &  38.233 &   97.2 & 0.99 & 0.13 & 62.5 & 2.43 & 0.19 & 35.3 & 0.68 \\
 9:05:34.056 &   4:53:37.80 & 18.802 & 0.023 & 0.841 & 0.050 & -0.277 & 0.032 &   16.2 & 10.0 & 224.830 &  31.919 & -120.8 & 1.11 & 0.14 & 42.0 & 2.29 & 0.22 & 27.5 & 0.79 \\
 9:05:59.146 &   5:54:42.13 & 17.752 & 0.018 & 0.456 & 0.032 & -0.368 & 0.024 &  324.4 &  9.6 & 223.838 &  32.503 &  190.6 & 1.94 & 0.10 & 21.0 & 1.18 & 0.27 & 27.0 & 1.00 \\
 9:06:27.100 &   6:02:59.57 & 17.634 & 0.020 & 0.799 & 0.031 & -0.292 & 0.024 &  219.5 & 10.0 & 223.760 &  32.670 &   86.2 & 1.22 & 0.10 & 25.4 & 2.17 & 0.21 & 18.9 & 0.88 \\
 9:07:10.077 &  36:59:57.54 & 18.081 & 0.021 & 0.730 & 0.040 & -0.300 & 0.026 &  306.3 &  9.9 & 186.298 &  42.158 &  285.4 & 1.33 & 0.11 & 30.4 & 2.04 & 0.24 & 24.2 & 0.96 \\
 9:07:14.743 &   4:02:09.78 & 17.366 & 0.017 & 0.379 & 0.025 & -0.358 & 0.021 &   19.5 &  9.5 & 225.955 &  31.865 & -120.1 & 2.10 & 0.10 & 18.0 & 0.99 & 0.33 & 25.4 & 1.00 \\
 9:07:32.688 &   4:07:27.15 & 19.843 & 0.019 & 1.059 & 0.083 & -0.215 & 0.032 &  237.9 & 35.0 & 225.909 &  31.973 &   98.6 & 0.77 & 0.14 & 72.9 & 2.68 & 0.19 & 34.9 & 0.42 \\
 9:07:44.993 &   2:45:06.88 & 19.699 & 0.023 & 1.042 & 0.087 & -0.300 & 0.035 &  830.9 & 10.6 & 227.330 &  31.331 &  687.4 & 0.90 & 0.14 & 61.6 & 2.56 & 0.21 & 31.2 & 0.58 \\
 9:08:00.957 &   4:10:54.66 & 20.404 & 0.024 & 1.076 & 0.129 & -0.199 & 0.044 &  161.1 & 21.5 & 225.918 &  32.104 &   22.0 & 0.70 & 0.15 & 93.2 & 2.81 & 0.24 & 39.1 & 0.44 \\
 9:08:02.368 &  23:20:53.86 & 18.362 & 0.023 & 0.341 & 0.033 & -0.365 & 0.030 &  -41.7 &  9.8 & 204.121 &  39.747 & -114.9 & 2.20 & 0.11 & 24.4 & 0.84 & 0.34 & 39.2 & 1.00 \\
 9:10:31.305 &  37:45:15.63 & 17.247 & 0.021 & 0.971 & 0.030 & -0.330 & 0.028 &   33.3 &  9.6 & 185.347 &  42.882 &   15.5 & 0.97 & 0.09 & 25.8 & 2.48 & 0.15 & 16.8 & 0.74 \\
 9:13:01.011 &  30:51:19.83 & 18.314 & 0.016 & 0.367 & 0.028 & -0.361 & 0.023 &  613.0 & 10.3 & 194.758 &  42.562 &  568.5 & 2.14 & 0.10 & 25.2 & 0.94 & 0.34 & 37.8 & 1.00 \\
 9:14:39.205 &  30:08:25.95 & 20.047 & 0.025 & 0.943 & 0.105 & -0.234 & 0.043 &   95.4 & 35.0 & 195.800 &  42.783 &   48.2 & 0.90 & 0.19 & 75.1 & 2.53 & 0.26 & 39.4 & 0.58 \\
 9:14:51.898 &   6:06:52.81 & 19.884 & 0.028 & 0.977 & 0.119 & -0.283 & 0.042 &   90.8 & 12.6 & 224.897 &  34.536 &  -41.9 & 0.97 & 0.18 & 66.8 & 2.46 & 0.25 & 37.0 & 0.59 \\
 9:15:34.559 &   9:52:29.45 & 20.143 & 0.027 & 0.861 & 0.102 & -0.222 & 0.040 &   -1.7 & 18.5 & 220.909 &  36.441 & -122.2 & 0.88 & 0.22 & 78.1 & 2.56 & 0.30 & 39.7 & 0.55 \\
 9:15:53.668 &  38:42:00.24 & 17.625 & 0.014 & 0.841 & 0.025 & -0.360 & 0.027 &   33.9 &  9.7 & 184.124 &  43.986 &   20.1 & 1.18 & 0.09 & 26.5 & 2.21 & 0.20 & 19.3 & 0.90 \\
 9:16:09.121 &  25:48:26.45 & 20.193 & 0.023 & 0.819 & 0.100 & -0.206 & 0.040 &  190.9 & 35.0 & 201.637 &  42.181 &  127.3 & 0.85 & 0.22 & 80.6 & 2.58 & 0.31 & 40.3 & 0.53 \\
 9:16:33.432 &   2:58:52.97 & 17.473 & 0.018 & 0.980 & 0.030 & -0.270 & 0.025 &   94.9 & 10.8 & 228.425 &  33.345 &  -47.4 & 0.96 & 0.11 & 23.8 & 2.47 & 0.19 & 14.7 & 0.67 \\
 9:17:59.475 &  67:22:38.35 & 17.557 & 0.021 & 0.552 & 0.036 & -0.299 & 0.030 &  552.6 & 10.4 & 146.228 &  38.697 &  648.3 & 1.61 & 0.16 & 22.8 & 1.63 & 0.28 & 22.7 & 0.38 \\
 9:18:28.229 &   9:01:40.22 & 17.030 & 0.014 & 0.641 & 0.024 & -0.333 & 0.019 &  213.9 & 10.0 & 222.250 &  36.695 &   90.9 & 1.53 & 0.09 & 13.3 & 1.77 & 0.26 & 12.2 & 1.00 \\
 9:22:26.302 &  16:26:22.44 & 20.205 & 0.030 & 0.922 & 0.108 & -0.286 & 0.045 &  162.9 & 23.7 & 214.131 &  40.665 &   65.5 & 1.01 & 0.18 & 75.7 & 2.41 & 0.28 & 43.0 & 0.66 \\
 9:25:41.959 &  14:30:17.58 & 19.564 & 0.021 & 1.049 & 0.082 & -0.203 & 0.042 &  224.1 & 12.6 & 216.884 &  40.643 &  120.2 & 0.72 & 0.17 & 66.3 & 2.75 & 0.22 & 30.8 & 0.45 \\
 9:26:43.750 &  20:59:59.75 & 18.019 & 0.016 & 1.061 & 0.036 & -0.282 & 0.021 &  -35.2 &  9.9 & 208.833 &  43.179 & -115.9 & 0.88 & 0.10 & 34.2 & 2.59 & 0.14 & 19.7 & 0.64 \\
 9:27:02.629 &  46:28:57.28 & 19.439 & 0.029 & 0.763 & 0.070 & -0.290 & 0.036 &  117.6 &  9.6 & 173.022 &  45.685 &  134.9 & 1.21 & 0.17 & 52.2 & 2.16 & 0.25 & 36.5 & 0.79 \\
 9:27:26.322 &  54:43:42.60 & 20.253 & 0.026 & 0.979 & 0.113 & -0.267 & 0.044 & -106.2 & 13.4 & 161.594 &  44.083 &  -56.9 & 0.95 & 0.17 & 79.6 & 2.49 & 0.22 & 42.9 & 0.60 \\
 9:28:06.432 &  37:45:47.38 & 17.361 & 0.020 & 1.107 & 0.028 & -0.327 & 0.034 &   71.6 &  9.9 & 185.558 &  46.354 &   54.9 & 0.83 & 0.09 & 27.7 & 2.64 & 0.13 & 16.4 & 0.69 \\
 9:30:40.962 &  35:03:44.29 & 19.742 & 0.022 & 0.945 & 0.075 & -0.354 & 0.030 &   61.0 & 11.1 & 189.516 &  46.749 &   34.0 & 1.05 & 0.14 & 51.0 & 2.37 & 0.22 & 26.4 & 0.79 \\
 9:35:12.949 &  63:01:20.52 & 19.369 & 0.026 & 0.656 & 0.058 & -0.241 & 0.036 & -225.1 & 17.0 & 150.455 &  42.140 & -144.4 & 1.15 & 0.27 & 51.4 & 2.20 & 0.36 & 34.6 & 0.70 \\
 9:35:19.530 &   6:06:10.52 & 19.812 & 0.041 & 0.836 & 0.093 & -0.350 & 0.050 &  130.6 & 12.6 & 228.039 &  38.956 &   -0.3 & 1.20 & 0.18 & 46.7 & 2.17 & 0.30 & 27.8 & 0.88 \\
 9:35:38.066 &  20:33:37.71 & 19.959 & 0.026 & 0.887 & 0.097 & -0.238 & 0.040 &  173.2 & 18.4 & 210.322 &  45.021 &   91.9 & 0.93 & 0.20 & 70.2 & 2.50 & 0.28 & 37.4 & 0.56 \\
 9:35:51.439 &  11:40:55.27 & 19.642 & 0.024 & 0.980 & 0.072 & -0.249 & 0.035 &  -74.2 & 13.7 & 221.666 &  41.707 & -186.7 & 0.90 & 0.16 & 63.9 & 2.53 & 0.23 & 34.2 & 0.41 \\
 9:36:02.394 &  46:13:47.37 & 19.816 & 0.030 & 0.706 & 0.084 & -0.288 & 0.044 &  -15.7 & 11.2 & 173.062 &  47.260 &    1.3 & 1.29 & 0.21 & 51.5 & 2.07 & 0.31 & 36.5 & 0.88 \\
 9:37:10.283 &  24:20:36.78 & 17.147 & 0.038 & 1.160 & 0.045 & -0.289 & 0.042 &   41.5 & 10.1 & 205.261 &  46.430 &  -25.8 & 0.77 & 0.10 & 26.0 & 2.72 & 0.14 & 15.1 & 0.60 \\
 9:37:59.907 &  30:36:32.56 & 19.934 & 0.024 & 0.965 & 0.124 & -0.246 & 0.037 &  150.3 & 15.6 & 196.278 &  47.828 &  106.8 & 0.88 & 0.21 & 72.7 & 2.55 & 0.30 & 38.0 & 0.51 \\
 9:38:56.346 &  42:16:28.98 & 20.476 & 0.027 & 1.098 & 0.129 & -0.228 & 0.045 &  113.6 & 16.0 & 178.800 &  48.272 &  115.5 & 0.77 & 0.15 & 94.2 & 2.69 & 0.20 & 43.2 & 0.56 \\
 9:40:08.728 &  63:04:27.37 & 19.626 & 0.028 & 0.612 & 0.067 & -0.305 & 0.038 &   -6.4 & 20.2 & 150.065 &  42.621 &   74.8 & 1.51 & 0.18 & 49.8 & 1.78 & 0.30 & 44.9 & 0.82 \\
 9:40:11.207 &  19:41:31.45 & 19.761 & 0.019 & 1.039 & 0.078 & -0.252 & 0.028 &  187.2 & 35.0 & 211.981 &  45.756 &  103.2 & 0.85 & 0.13 & 67.3 & 2.59 & 0.18 & 34.1 & 1.00 \\
 9:40:14.572 &  53:09:01.80 & 20.080 & 0.025 & 1.051 & 0.103 & -0.207 & 0.041 &  199.2 & 13.5 & 162.983 &  46.337 &  243.3 & 0.79 & 0.17 & 67.3 & 2.66 & 0.26 & 26.2 & 0.50 \\
 9:40:53.762 &  63:43:29.61 & 19.538 & 0.022 & 0.943 & 0.084 & -0.267 & 0.035 &   28.4 & 13.0 & 149.225 &  42.404 &  112.0 & 1.01 & 0.15 & 58.2 & 2.40 & 0.22 & 34.4 & 0.64 \\
 9:41:35.836 &  36:43:29.35 & 20.038 & 0.020 & 1.050 & 0.114 & -0.331 & 0.036 &  128.1 & 14.8 & 187.164 &  49.022 &  108.6 & 0.90 & 0.16 & 63.0 & 2.56 & 0.24 & 27.4 & 0.66 \\
 9:42:11.648 &  26:57:15.46 & 19.958 & 0.021 & 0.993 & 0.097 & -0.211 & 0.041 &  100.9 & 13.3 & 201.892 &  48.122 &   44.0 & 0.83 & 0.18 & 73.2 & 2.61 & 0.27 & 36.0 & 0.39 \\
 9:42:14.038 &  20:03:22.07 & 17.939 & 0.016 & 0.780 & 0.025 & -0.315 & 0.022 &  512.3 &  9.4 & 211.704 &  46.328 &  429.9 & 1.28 & 0.09 & 22.5 & 2.10 & 0.21 & 16.4 & 0.97 \\
 9:44:46.923 &  47:07:10.66 & 17.769 & 0.021 & 0.875 & 0.047 & -0.343 & 0.030 &   24.9 & 10.0 & 171.345 &  48.569 &   46.2 & 1.13 & 0.12 & 29.2 & 2.27 & 0.22 & 20.5 & 0.91 \\
 9:46:10.323 &  18:30:49.21 & 18.903 & 0.018 & 0.844 & 0.048 & -0.247 & 0.037 &  -15.3 & 35.0 & 214.272 &  46.691 & -102.7 & 1.03 & 0.19 & 42.3 & 2.37 & 0.27 & 25.3 & 0.55 \\
 9:47:38.265 &   0:54:41.43 & 17.322 & 0.013 & 0.719 & 0.026 & -0.252 & 0.020 &  185.8 &  9.9 & 235.783 &  38.753 &   40.7 & 1.18 & 0.15 & 24.2 & 2.19 & 0.25 & 18.0 & 0.77 \\
 9:47:41.355 &  33:51:47.61 & 19.323 & 0.022 & 0.624 & 0.047 & -0.331 & 0.030 &  165.5 &  9.8 & 191.636 &  50.177 &  135.7 & 1.57 & 0.14 & 43.6 & 1.71 & 0.29 & 41.3 & 0.93 \\
 9:48:39.692 &  42:39:58.47 & 17.111 & 0.016 & 0.942 & 0.031 & -0.314 & 0.018 &  -30.3 &  9.9 & 177.894 &  50.008 &  -25.9 & 1.04 & 0.10 & 24.3 & 2.39 & 0.19 & 16.8 & 0.77 \\
 9:48:48.629 &  39:15:06.39 & 18.509 & 0.041 & 1.117 & 0.057 & -0.318 & 0.049 &   -2.1 & 10.2 & 183.198 &  50.374 &  -10.9 & 0.82 & 0.12 & 41.8 & 2.66 & 0.17 & 22.2 & 0.70 \\
 9:49:43.801 &   8:05:50.22 & 20.236 & 0.026 & 0.828 & 0.108 & -0.214 & 0.041 &  180.6 & 15.5 & 228.121 &  43.048 &   58.1 & 0.86 & 0.23 & 67.2 & 2.58 & 0.32 & 26.1 & 0.57 \\
 9:49:52.398 &   7:55:12.09 & 18.282 & 0.029 & 0.420 & 0.038 & -0.363 & 0.035 &  109.8 &  9.9 & 228.355 &  42.990 &  -13.2 & 2.02 & 0.12 & 23.1 & 1.07 & 0.36 & 32.5 & 1.00 \\
 9:50:28.845 &  14:51:43.56 & 20.067 & 0.036 & 0.868 & 0.094 & -0.237 & 0.047 &  198.1 & 10.6 & 219.751 &  46.276 &   98.5 & 0.93 & 0.23 & 75.1 & 2.50 & 0.32 & 40.5 & 0.61 \\
 9:50:38.025 &  44:44:43.53 & 19.776 & 0.036 & 0.508 & 0.062 & -0.335 & 0.044 &  119.0 & 12.0 & 174.611 &  50.031 &  131.7 & 1.79 & 0.18 & 46.3 & 1.44 & 0.34 & 53.1 & 1.00 \\
 9:51:25.445 &  60:00:18.21 & 17.689 & 0.024 & 0.893 & 0.032 & -0.280 & 0.028 &  111.9 & 10.6 & 153.042 &  45.195 &  182.7 & 1.08 & 0.10 & 28.9 & 2.33 & 0.17 & 19.7 & 0.76 \\
 9:51:28.614 &  24:30:36.07 & 18.470 & 0.016 & 0.886 & 0.033 & -0.290 & 0.025 &   55.3 &  9.8 & 206.207 &  49.629 &   -9.4 & 1.10 & 0.10 & 37.7 & 2.32 & 0.18 & 24.9 & 0.74 \\
 9:52:10.077 &  23:01:23.90 & 18.355 & 0.022 & 1.098 & 0.036 & -0.285 & 0.027 &   31.5 &  9.8 & 208.485 &  49.408 &  -38.6 & 0.86 & 0.09 & 39.3 & 2.60 & 0.15 & 22.0 & 0.67 \\
 9:52:21.180 &  42:34:55.42 & 19.615 & 0.019 & 0.999 & 0.064 & -0.291 & 0.031 &   13.6 & 13.2 & 177.876 &  50.692 &   18.1 & 0.96 & 0.11 & 61.8 & 2.49 & 0.17 & 34.6 & 0.66 \\
 9:56:07.660 &  34:38:32.00 & 18.209 & 0.015 & 0.633 & 0.034 & -0.314 & 0.023 &  115.3 &  9.5 & 190.493 &  51.947 &   89.6 & 1.53 & 0.12 & 29.2 & 1.74 & 0.28 & 27.3 & 1.00 \\
 9:56:19.120 &   5:27:24.48 & 19.936 & 0.024 & 1.020 & 0.122 & -0.287 & 0.042 &  115.6 & 14.4 & 232.372 &  43.080 &  -14.2 & 0.94 & 0.17 & 69.4 & 2.50 & 0.24 & 37.2 & 0.59 \\
 9:56:33.316 &  55:33:06.59 & 19.313 & 0.033 & 0.766 & 0.061 & -0.281 & 0.045 &   12.0 &  9.9 & 158.461 &  47.719 &   66.7 & 1.22 & 0.19 & 49.2 & 2.14 & 0.29 & 34.9 & 0.80 \\
 9:57:22.641 &  17:44:56.17 & 20.178 & 0.032 & 1.062 & 0.136 & -0.291 & 0.044 &  163.7 & 15.8 & 216.738 &  48.912 &   75.3 & 0.89 & 0.17 & 74.5 & 2.57 & 0.22 & 36.2 & 0.55 \\
 9:57:30.867 &  11:31:21.40 & 19.844 & 0.030 & 0.872 & 0.092 & -0.202 & 0.038 &  103.9 & 12.7 & 225.184 &  46.373 &   -5.9 & 0.79 & 0.19 & 71.0 & 2.67 & 0.26 & 33.8 & 0.48 \\
 9:57:54.893 &  15:57:40.65 & 19.929 & 0.033 & 1.049 & 0.114 & -0.222 & 0.045 &   75.2 & 13.5 & 219.317 &  48.357 &  -19.4 & 0.78 & 0.15 & 75.3 & 2.70 & 0.21 & 35.7 & 0.50 \\
 9:58:04.355 &  31:24:24.60 & 20.115 & 0.026 & 0.955 & 0.110 & -0.245 & 0.040 &  187.5 & 22.2 & 195.784 &  52.191 &  149.8 & 0.93 & 0.20 & 74.8 & 2.48 & 0.28 & 39.9 & 0.50 \\
 9:58:09.237 &  13:54:48.90 & 19.113 & 0.026 & 0.776 & 0.069 & -0.262 & 0.036 &  210.5 & 16.6 & 222.144 &  47.573 &  108.8 & 1.15 & 0.19 & 43.9 & 2.23 & 0.27 & 28.8 & 0.75 \\
 9:59:06.476 &   0:08:53.40 & 19.581 & 0.019 & 1.002 & 0.080 & -0.256 & 0.028 &  478.8 & 19.4 & 238.768 &  40.632 &  333.4 & 0.93 & 0.15 & 59.8 & 2.50 & 0.21 & 32.4 & 0.58 \\
 9:59:15.124 &  30:44:10.40 & 19.814 & 0.025 & 0.761 & 0.079 & -0.279 & 0.041 &   30.5 &  9.5 & 196.914 &  52.381 &   -9.6 & 1.23 & 0.24 & 59.9 & 2.11 & 0.35 & 42.4 & 0.77 \\
 9:59:20.223 &  30:43:52.71 & 19.355 & 0.024 & 0.458 & 0.050 & -0.375 & 0.038 &   41.9 &  9.8 & 196.925 &  52.399 &    1.8 & 1.91 & 0.13 & 38.7 & 1.23 & 0.28 & 50.0 & 1.00 \\
 9:59:51.180 &   5:21:24.52 & 19.224 & 0.022 & 0.833 & 0.054 & -0.262 & 0.030 &  294.5 & 10.0 & 233.141 &  43.765 &  165.0 & 1.08 & 0.16 & 50.2 & 2.31 & 0.23 & 31.8 & 0.73 \\
10:00:19.082 &  33:11:05.44 & 18.918 & 0.018 & 1.095 & 0.056 & -0.276 & 0.025 &   81.1 &  9.8 & 192.919 &  52.775 &   50.5 & 0.85 & 0.11 & 48.5 & 2.60 & 0.17 & 25.9 & 1.00 \\
10:00:44.052 &  13:03:56.28 & 19.441 & 0.020 & 0.815 & 0.054 & -0.230 & 0.031 &   -4.0 & 27.2 & 223.682 &  47.771 & -108.1 & 0.96 & 0.22 & 57.2 & 2.43 & 0.30 & 33.0 & 0.62 \\
10:00:51.567 &  55:10:47.74 & 17.640 & 0.020 & 0.936 & 0.032 & -0.321 & 0.027 &  -20.0 &  9.5 & 158.592 &  48.430 &   33.8 & 1.05 & 0.09 & 28.7 & 2.39 & 0.17 & 19.1 & 0.87 \\
10:01:08.723 &   0:39:11.54 & 17.949 & 0.015 & 0.755 & 0.026 & -0.313 & 0.023 &  251.9 &  9.5 & 238.635 &  41.343 &  108.4 & 1.34 & 0.10 & 26.9 & 2.00 & 0.22 & 21.6 & 0.98 \\
10:01:27.280 &   8:44:14.46 & 17.178 & 0.026 & 1.189 & 0.032 & -0.283 & 0.035 &  121.0 &  9.8 & 229.378 &  45.878 &    2.6 & 0.76 & 0.10 & 27.2 & 2.73 & 0.14 & 15.7 & 0.58 \\
10:01:29.418 &  60:26:22.28 & 19.586 & 0.017 & 0.986 & 0.065 & -0.220 & 0.034 &  -85.8 & 11.3 & 151.647 &  46.089 &  -12.5 & 0.81 & 0.18 & 63.9 & 2.62 & 0.25 & 32.0 & 1.00 \\
10:02:54.696 &  29:55:57.55 & 20.384 & 0.031 & 0.945 & 0.133 & -0.217 & 0.050 &  169.2 & 12.7 & 198.369 &  53.083 &  126.6 & 0.84 & 0.21 & 88.7 & 2.62 & 0.30 & 43.3 & 0.58 \\
10:03:23.765 &  49:00:19.42 & 19.137 & 0.029 & 1.030 & 0.083 & -0.285 & 0.040 &  -40.9 &  9.7 & 167.258 &  51.074 &  -10.2 & 0.91 & 0.13 & 52.2 & 2.53 & 0.19 & 29.0 & 0.62 \\
10:03:56.086 &  19:39:41.35 & 17.124 & 0.017 & 0.816 & 0.028 & -0.298 & 0.028 &  212.3 &  9.8 & 214.775 &  51.029 &  131.9 & 1.19 & 0.09 & 23.3 & 2.21 & 0.20 & 17.5 & 0.87 \\
10:04:17.952 &  22:40:44.36 & 18.293 & 0.021 & 0.982 & 0.037 & -0.319 & 0.028 &  216.0 &  9.6 & 210.186 &  52.010 &  146.7 & 0.98 & 0.09 & 35.7 & 2.47 & 0.15 & 21.6 & 1.00 \\
10:05:28.131 &  41:33:55.30 & 17.573 & 0.032 & 0.997 & 0.039 & -0.279 & 0.038 &   72.5 &  9.8 & 178.886 &  53.256 &   74.9 & 0.91 & 0.13 & 28.1 & 2.54 & 0.17 & 17.2 & 0.63 \\
10:05:42.142 &  29:22:27.70 & 20.443 & 0.026 & 0.920 & 0.145 & -0.244 & 0.044 &  198.8 & 19.3 & 199.414 &  53.622 &  154.6 & 0.92 & 0.21 & 87.0 & 2.51 & 0.29 & 45.4 & 0.55 \\
10:06:35.697 &  69:07:28.08 & 17.805 & 0.020 & 0.523 & 0.031 & -0.378 & 0.030 & -300.3 &  9.9 & 141.245 &  41.654 & -196.0 & 1.79 & 0.11 & 23.9 & 1.38 & 0.32 & 27.2 & 1.00 \\
10:07:15.165 &  35:43:38.84 & 18.910 & 0.022 & 0.979 & 0.049 & -0.288 & 0.032 &  125.9 &  9.7 & 188.648 &  54.209 &  106.2 & 0.99 & 0.12 & 45.7 & 2.43 & 0.20 & 27.2 & 1.00 \\
10:07:38.312 &  18:32:20.28 & 17.938 & 0.024 & 0.745 & 0.033 & -0.299 & 0.028 &  -23.7 &  9.5 & 216.937 &  51.471 & -107.3 & 1.33 & 0.11 & 28.8 & 2.02 & 0.23 & 23.1 & 0.94 \\
10:07:47.382 &   1:27:57.98 & 19.230 & 0.026 & 1.022 & 0.077 & -0.262 & 0.036 &  157.4 & 35.0 & 239.101 &  43.159 &   17.6 & 0.89 & 0.14 & 51.4 & 2.54 & 0.20 & 27.1 & 0.53 \\
10:07:51.519 &  20:19:58.85 & 19.837 & 0.023 & 1.025 & 0.074 & -0.208 & 0.036 &  151.9 & 18.2 & 214.234 &  52.118 &   74.7 & 0.74 & 0.16 & 72.5 & 2.72 & 0.22 & 33.3 & 0.46 \\
10:08:35.245 &  23:52:45.63 & 17.330 & 0.019 & 0.783 & 0.030 & -0.300 & 0.024 &  139.8 &  9.7 & 208.686 &  53.268 &   75.7 & 1.26 & 0.10 & 24.3 & 2.10 & 0.21 & 19.1 & 0.93 \\
10:09:09.031 &  57:23:29.93 & 18.624 & 0.019 & 0.979 & 0.042 & -0.294 & 0.030 & -159.8 & 10.1 & 154.834 &  48.453 &  -96.9 & 0.97 & 0.10 & 41.0 & 2.48 & 0.17 & 24.2 & 0.65 \\
10:09:17.910 &   2:38:00.34 & 18.049 & 0.020 & 1.117 & 0.034 & -0.292 & 0.026 &   90.2 & 10.7 & 238.116 &  44.158 &  -45.8 & 0.83 & 0.09 & 32.9 & 2.65 & 0.15 & 17.8 & 0.59 \\
10:10:25.634 &   4:53:57.00 & 18.165 & 0.014 & 0.326 & 0.024 & -0.368 & 0.022 &   91.4 & 10.3 & 235.740 &  45.701 &  -37.4 & 2.23 & 0.10 & 21.5 & 0.85 & 0.37 & 34.8 & 1.00 \\
10:11:02.170 &   4:55:36.04 & 19.726 & 0.018 & 1.012 & 0.068 & -0.230 & 0.030 &  187.3 & 35.0 & 235.831 &  45.841 &   58.8 & 0.83 & 0.14 & 67.2 & 2.60 & 0.21 & 33.9 & 0.48 \\
10:11:39.153 &  24:33:32.60 & 19.795 & 0.018 & 0.988 & 0.068 & -0.192 & 0.029 &  110.1 & 35.0 & 207.848 &  54.106 &   49.1 & 0.72 & 0.14 & 69.7 & 2.78 & 0.22 & 30.1 & 0.39 \\
10:12:51.965 &  19:30:53.61 & 19.908 & 0.025 & 0.961 & 0.092 & -0.252 & 0.042 &  177.3 & 12.0 & 216.135 &  52.966 &   98.2 & 0.94 & 0.18 & 69.2 & 2.48 & 0.24 & 37.8 & 0.62 \\
10:13:02.735 &  60:38:07.99 & 18.436 & 0.036 & 1.047 & 0.048 & -0.280 & 0.046 & -183.2 & 10.0 & 150.318 &  47.195 & -108.0 & 0.88 & 0.13 & 39.3 & 2.58 & 0.18 & 21.8 & 0.66 \\
10:13:37.637 &  27:20:45.64 & 17.981 & 0.028 & 0.699 & 0.037 & -0.275 & 0.032 &  -62.5 &  9.9 & 203.265 &  55.071 & -112.8 & 1.27 & 0.19 & 28.9 & 2.07 & 0.27 & 22.3 & 0.83 \\
10:13:59.795 &  56:31:11.66 & 19.829 & 0.032 & 0.958 & 0.072 & -0.261 & 0.042 &  228.4 & 13.5 & 155.495 &  49.457 &  288.6 & 0.94 & 0.13 & 66.0 & 2.50 & 0.19 & 35.5 & 0.57 \\
10:14:58.713 &  15:03:30.88 & 19.546 & 0.024 & 1.019 & 0.073 & -0.283 & 0.039 &  176.9 & 13.7 & 223.205 &  51.747 &   82.6 & 0.91 & 0.14 & 60.3 & 2.54 & 0.20 & 32.4 & 0.56 \\
10:16:20.101 &   0:46:20.50 & 20.161 & 0.021 & 1.299 & 0.112 & -0.126 & 0.034 &  245.7 & 13.4 & 241.675 &  44.421 &  105.7 & 0.61 & 0.14 & 73.4 & 3.06 & 0.21 & 18.4 & 1.00 \\
10:17:36.765 &  32:06:19.58 & 19.737 & 0.017 & 1.037 & 0.089 & -0.218 & 0.032 &  -98.8 & 16.1 & 194.994 &  56.377 & -130.4 & 0.80 & 0.14 & 68.1 & 2.64 & 0.20 & 33.3 & 0.45 \\
10:18:07.152 &  34:24:00.44 & 17.424 & 0.018 & 1.016 & 0.031 & -0.274 & 0.029 &   38.7 &  9.5 & 190.843 &  56.478 &   15.9 & 0.92 & 0.11 & 27.8 & 2.53 & 0.17 & 17.4 & 0.55 \\
10:18:27.837 &  20:57:50.38 & 19.056 & 0.030 & 0.684 & 0.048 & -0.298 & 0.035 &  204.7 & 10.1 & 214.512 &  54.672 &  132.0 & 1.40 & 0.15 & 38.1 & 1.92 & 0.27 & 31.0 & 0.94 \\
10:18:31.964 &  21:41:38.28 & 19.964 & 0.022 & 0.855 & 0.076 & -0.253 & 0.031 &  175.9 & 14.5 & 213.316 &  54.903 &  105.8 & 1.04 & 0.18 & 68.7 & 2.34 & 0.27 & 41.5 & 0.66 \\
10:20:14.350 &  33:42:52.42 & 18.677 & 0.014 & 0.775 & 0.038 & -0.326 & 0.022 &  179.9 &  9.8 & 192.070 &  56.935 &  154.9 & 1.29 & 0.10 & 37.1 & 2.08 & 0.22 & 28.1 & 0.93 \\
10:21:01.931 &  60:26:29.23 & 19.148 & 0.019 & 0.941 & 0.051 & -0.308 & 0.044 &   34.7 & 10.3 & 149.730 &  48.114 &  110.1 & 1.03 & 0.11 & 49.0 & 2.39 & 0.18 & 29.5 & 0.73 \\
10:21:37.080 &  -0:52:34.77 & 18.639 & 0.024 & 0.784 & 0.038 & -0.263 & 0.028 &  632.0 & 10.3 & 244.629 &  44.382 &  488.6 & 1.14 & 0.16 & 36.5 & 2.24 & 0.23 & 24.4 & 0.69 \\
10:22:06.692 &   7:54:52.19 & 19.833 & 0.021 & 0.983 & 0.101 & -0.235 & 0.033 &   24.6 & 12.3 & 234.429 &  49.792 &  -91.9 & 0.87 & 0.14 & 57.3 & 2.57 & 0.20 & 24.0 & 0.37 \\
10:22:28.812 &  51:16:15.30 & 19.687 & 0.021 & 1.043 & 0.082 & -0.287 & 0.037 &  104.1 & 13.1 & 161.954 &  53.035 &  146.1 & 0.88 & 0.13 & 52.5 & 2.58 & 0.17 & 21.5 & 0.59 \\
10:22:38.645 &  32:11:49.06 & 17.249 & 0.019 & 1.136 & 0.027 & -0.278 & 0.028 &   62.4 & 13.4 & 194.869 &  57.444 &   32.2 & 0.83 & 0.09 & 27.1 & 2.64 & 0.14 & 16.3 & 1.00 \\
10:22:56.353 &  11:43:20.43 & 17.638 & 0.020 & 0.908 & 0.028 & -0.310 & 0.028 &   74.8 &  9.9 & 229.442 &  51.948 &  -29.0 & 1.08 & 0.09 & 19.2 & 2.35 & 0.18 & 11.4 & 0.74 \\
10:23:01.115 &   6:08:21.28 & 19.092 & 0.017 & 0.886 & 0.047 & -0.261 & 0.026 &   47.9 &  9.8 & 236.877 &  48.980 &  -74.0 & 1.04 & 0.14 & 48.3 & 2.36 & 0.21 & 29.9 & 0.69 \\
10:24:15.421 &  29:31:45.22 & 19.407 & 0.020 & 0.884 & 0.062 & -0.275 & 0.031 &   93.6 &  9.6 & 199.862 &  57.656 &   53.7 & 1.04 & 0.15 & 55.1 & 2.38 & 0.22 & 33.4 & 1.00 \\
10:24:17.117 &  47:06:44.76 & 17.637 & 0.027 & 0.740 & 0.043 & -0.321 & 0.034 &   38.2 &  9.6 & 168.214 &  55.001 &   64.9 & 1.35 & 0.12 & 25.4 & 2.00 & 0.25 & 20.8 & 0.98 \\
10:25:06.789 &  36:27:53.07 & 19.694 & 0.021 & 0.921 & 0.071 & -0.294 & 0.037 &  -14.7 & 11.5 & 186.866 &  57.755 &  -28.3 & 1.03 & 0.13 & 58.5 & 2.40 & 0.21 & 33.8 & 0.77 \\
10:25:13.926 &  42:57:18.09 & 17.300 & 0.018 & 0.698 & 0.025 & -0.366 & 0.023 &  169.5 & 10.7 & 175.110 &  56.510 &  180.6 & 1.42 & 0.10 & 22.8 & 1.90 & 0.25 & 19.8 & 1.00 \\
10:25:54.936 &   9:01:14.40 & 18.584 & 0.016 & 0.993 & 0.040 & -0.358 & 0.031 &  299.2 & 10.0 & 233.772 &  51.184 &  187.2 & 0.95 & 0.10 & 39.0 & 2.50 & 0.17 & 22.2 & 0.67 \\
10:26:10.523 &  58:53:14.69 & 19.875 & 0.026 & 1.150 & 0.126 & -0.146 & 0.039 &   99.1 & 16.8 & 151.074 &  49.548 &  169.6 & 0.61 & 0.14 & 71.4 & 3.00 & 0.23 & 24.7 & 1.00 \\
10:27:12.840 &  20:44:22.57 & 17.469 & 0.020 & 0.597 & 0.028 & -0.321 & 0.025 &  -94.6 &  9.5 & 216.004 &  56.549 & -166.0 & 1.60 & 0.10 & 22.8 & 1.70 & 0.26 & 22.2 & 1.00 \\
10:27:15.679 &  18:03:32.18 & 19.539 & 0.023 & 0.983 & 0.070 & -0.252 & 0.037 &  -37.8 & 14.6 & 220.531 &  55.641 & -118.8 & 0.90 & 0.15 & 54.6 & 2.54 & 0.20 & 26.9 & 0.55 \\
10:28:29.205 &  30:10:29.74 & 20.097 & 0.027 & 0.935 & 0.091 & -0.214 & 0.040 &   13.7 & 13.8 & 198.774 &  58.617 &  -22.9 & 0.85 & 0.18 & 74.1 & 2.60 & 0.27 & 35.3 & 0.48 \\
10:28:52.558 &  49:43:30.31 & 18.491 & 0.021 & 0.589 & 0.031 & -0.296 & 0.031 &   -9.0 &  9.6 & 163.534 &  54.633 &   28.3 & 1.54 & 0.18 & 32.1 & 1.74 & 0.30 & 29.9 & 0.91 \\
10:29:54.799 &  22:46:11.66 & 19.378 & 0.020 & 0.615 & 0.043 & -0.280 & 0.030 &  175.9 &  9.9 & 212.749 &  57.731 &  112.5 & 1.42 & 0.18 & 46.8 & 1.89 & 0.28 & 39.2 & 0.83 \\
10:30:43.942 &  24:41:43.56 & 17.514 & 0.023 & 0.828 & 0.029 & -0.264 & 0.028 &  -12.7 & 10.2 & 209.296 &  58.368 &  -68.9 & 1.10 & 0.14 & 27.1 & 2.29 & 0.21 & 19.1 & 1.00 \\
10:31:13.306 &  53:55:36.29 & 18.562 & 0.034 & 1.068 & 0.060 & -0.273 & 0.043 & -123.8 &  9.8 & 157.029 &  52.896 &  -70.6 & 0.86 & 0.14 & 42.2 & 2.60 & 0.20 & 23.2 & 0.50 \\
10:32:32.030 &  -2:13:16.89 & 19.277 & 0.018 & 0.976 & 0.080 & -0.249 & 0.029 &   26.4 & 14.5 & 248.629 &  45.500 & -118.0 & 0.93 & 0.14 & 54.7 & 2.51 & 0.19 & 30.6 & 0.48 \\
10:33:07.643 &  34:15:32.84 & 19.390 & 0.022 & 1.013 & 0.073 & -0.301 & 0.033 & -120.6 & 10.4 & 190.806 &  59.579 & -140.7 & 0.94 & 0.13 & 50.5 & 2.50 & 0.20 & 26.1 & 0.69 \\
10:33:32.407 &  54:10:30.45 & 18.832 & 0.018 & 0.597 & 0.038 & -0.350 & 0.026 &  105.0 &  9.8 & 156.377 &  53.049 &  159.5 & 1.62 & 0.11 & 34.4 & 1.66 & 0.30 & 33.9 & 1.00 \\
10:34:18.254 &  48:11:34.57 & 19.730 & 0.030 & 0.556 & 0.056 & -0.329 & 0.039 &  354.9 & 10.7 & 165.262 &  56.109 &  387.5 & 1.64 & 0.19 & 37.0 & 1.62 & 0.37 & 37.5 & 1.00 \\
10:34:50.413 &  10:52:27.67 & 18.136 & 0.017 & 0.625 & 0.031 & -0.321 & 0.028 &  230.5 &  9.6 & 233.116 &  54.031 &  127.0 & 1.54 & 0.09 & 25.9 & 1.76 & 0.24 & 23.9 & 1.00 \\
10:34:52.703 &   6:17:33.20 & 17.179 & 0.025 & 1.067 & 0.031 & -0.307 & 0.035 &  171.5 &  9.6 & 239.386 &  51.458 &   53.2 & 0.88 & 0.09 & 23.3 & 2.58 & 0.15 & 14.2 & 0.63 \\
10:34:55.944 &  36:47:47.64 & 19.759 & 0.024 & 1.001 & 0.077 & -0.269 & 0.040 &   86.2 & 11.4 & 185.738 &  59.664 &   76.0 & 0.91 & 0.14 & 66.6 & 2.54 & 0.19 & 35.5 & 0.60 \\
10:37:31.548 &  31:14:29.66 & 19.377 & 0.025 & 0.891 & 0.065 & -0.207 & 0.035 &  -82.9 & 12.6 & 196.800 &  60.597 & -113.3 & 0.84 & 0.17 & 57.3 & 2.60 & 0.25 & 29.2 & 1.00 \\
10:37:52.024 &  12:23:01.96 & 19.205 & 0.039 & 0.738 & 0.068 & -0.218 & 0.047 &  338.8 & 12.4 & 231.539 &  55.444 &  241.2 & 0.97 & 0.27 & 42.2 & 2.46 & 0.38 & 20.9 & 0.73 \\
10:38:07.333 &  19:18:27.04 & 20.399 & 0.026 & 1.008 & 0.136 & -0.244 & 0.055 &  187.2 & 13.9 & 220.109 &  58.491 &  113.5 & 0.84 & 0.19 & 85.4 & 2.62 & 0.27 & 40.2 & 0.59 \\
10:39:41.149 &   7:16:10.39 & 18.966 & 0.019 & 0.755 & 0.040 & -0.335 & 0.025 &  -41.4 &  9.8 & 239.266 &  52.999 & -155.2 & 1.34 & 0.10 & 38.5 & 2.00 & 0.22 & 30.0 & 0.98 \\
10:40:34.708 &   3:28:38.65 & 19.758 & 0.032 & 0.829 & 0.082 & -0.191 & 0.045 &  183.0 & 16.6 & 244.307 &  50.813 &   57.6 & 0.78 & 0.21 & 65.5 & 2.72 & 0.32 & 29.2 & 0.54 \\
10:40:43.068 &   6:44:19.32 & 19.460 & 0.028 & 0.962 & 0.066 & -0.231 & 0.037 &  111.3 & 35.0 & 240.228 &  52.886 &   -3.9 & 0.84 & 0.15 & 56.9 & 2.61 & 0.21 & 27.8 & 0.49 \\
10:41:21.489 &  21:03:33.91 & 18.886 & 0.025 & 0.664 & 0.039 & -0.276 & 0.033 &  -62.9 &  9.7 & 217.372 &  59.788 & -129.5 & 1.34 & 0.19 & 40.1 & 1.99 & 0.30 & 31.8 & 0.87 \\
10:41:33.642 &  19:03:11.75 & 17.785 & 0.029 & 0.613 & 0.036 & -0.291 & 0.034 &   85.5 &  9.5 & 221.124 &  59.158 &   11.9 & 1.47 & 0.17 & 24.8 & 1.82 & 0.29 & 22.1 & 0.95 \\
10:41:55.004 &   4:55:36.88 & 19.634 & 0.019 & 0.969 & 0.065 & -0.209 & 0.029 &  -31.3 & 11.8 & 242.865 &  51.998 & -151.9 & 0.78 & 0.15 & 61.9 & 2.67 & 0.22 & 28.2 & 0.50 \\
10:42:38.228 &   4:40:28.78 & 19.522 & 0.035 & 1.118 & 0.080 & -0.262 & 0.046 &   58.7 & 12.0 & 243.367 &  51.976 &  -62.4 & 0.81 & 0.13 & 63.3 & 2.66 & 0.18 & 31.6 & 1.00 \\
10:43:18.294 &  -1:35:02.51 & 19.235 & 0.027 & 1.054 & 0.064 & -0.333 & 0.033 &  448.0 & 13.3 & 250.714 &  47.867 &  308.6 & 0.90 & 0.11 & 40.6 & 2.57 & 0.16 & 16.2 & 0.77 \\
10:43:30.503 &  32:47:16.90 & 18.471 & 0.018 & 1.049 & 0.039 & -0.276 & 0.022 &  160.2 & 10.5 & 193.532 &  61.831 &  137.1 & 0.89 & 0.10 & 40.6 & 2.57 & 0.16 & 23.0 & 1.00 \\
10:43:49.406 &  31:44:05.29 & 18.371 & 0.022 & 0.946 & 0.041 & -0.350 & 0.030 &  253.4 &  9.9 & 195.760 &  61.937 &  226.4 & 1.03 & 0.09 & 37.0 & 2.39 & 0.17 & 23.3 & 0.85 \\
10:43:51.874 &  -3:05:29.44 & 19.546 & 0.026 & 0.983 & 0.108 & -0.230 & 0.039 &  291.4 & 16.6 & 252.411 &  46.881 &  147.8 & 0.84 & 0.18 & 55.0 & 2.61 & 0.25 & 25.1 & 0.52 \\
10:44:01.752 &   6:11:39.03 & 19.717 & 0.023 & 0.719 & 0.068 & -0.338 & 0.034 &  531.8 & 11.3 & 241.782 &  53.202 &  415.9 & 1.37 & 0.14 & 49.8 & 1.97 & 0.25 & 38.6 & 0.93 \\
10:46:09.842 &  20:47:29.41 & 20.177 & 0.025 & 0.878 & 0.114 & -0.210 & 0.047 &  112.2 & 10.8 & 218.603 &  60.769 &   46.0 & 0.82 & 0.23 & 81.4 & 2.65 & 0.33 & 39.2 & 0.48 \\
10:46:10.161 &   9:50:43.86 & 19.145 & 0.024 & 0.810 & 0.048 & -0.325 & 0.037 &   27.6 &  9.6 & 237.269 &  55.801 &  -76.0 & 1.22 & 0.13 & 45.8 & 2.16 & 0.23 & 32.3 & 0.94 \\
10:47:33.177 &  10:05:57.46 & 18.428 & 0.019 & 0.786 & 0.036 & -0.333 & 0.028 &  317.3 &  9.7 & 237.239 &  56.226 &  215.0 & 1.30 & 0.09 & 34.5 & 2.04 & 0.21 & 26.9 & 0.96 \\
10:47:34.354 &  25:21:26.66 & 19.494 & 0.020 & 0.933 & 0.061 & -0.203 & 0.029 &  -15.6 & 12.4 & 209.507 &  62.238 &  -65.0 & 0.75 & 0.16 & 63.8 & 2.71 & 0.23 & 30.4 & 0.50 \\
10:47:35.930 &  30:22:23.44 & 19.858 & 0.025 & 1.030 & 0.096 & -0.226 & 0.038 &  150.3 & 13.0 & 198.690 &  62.748 &  119.3 & 0.83 & 0.15 & 67.4 & 2.62 & 0.21 & 31.9 & 0.52 \\
10:47:59.558 &   2:17:31.17 & 19.660 & 0.018 & 0.770 & 0.067 & -0.264 & 0.029 &  220.8 & 11.1 & 247.678 &  51.407 &   94.1 & 1.16 & 0.19 & 58.0 & 2.20 & 0.29 & 39.1 & 0.76 \\
10:48:40.513 &  40:42:17.39 & 19.886 & 0.024 & 1.013 & 0.080 & -0.241 & 0.037 &   29.2 & 12.0 & 176.734 &  61.349 &   36.9 & 0.82 & 0.15 & 68.7 & 2.64 & 0.19 & 32.1 & 0.41 \\
10:49:13.152 &  51:02:32.68 & 19.423 & 0.024 & 0.447 & 0.045 & -0.342 & 0.035 &   -6.8 &  9.6 & 158.610 &  56.767 &   39.1 & 1.92 & 0.14 & 38.1 & 1.28 & 0.32 & 48.9 & 1.00 \\
10:50:09.595 &   3:15:50.67 & 19.609 & 0.028 & 0.877 & 0.088 & -0.307 & 0.039 &  552.1 &  9.8 & 247.115 &  52.464 &  429.0 & 1.09 & 0.17 & 55.4 & 2.31 & 0.26 & 34.0 & 0.82 \\
10:50:21.858 &  11:26:33.27 & 19.556 & 0.046 & 0.958 & 0.106 & -0.231 & 0.052 &   63.2 & 14.9 & 235.905 &  57.548 &  -33.8 & 0.86 & 0.19 & 61.9 & 2.58 & 0.28 & 32.1 & 0.50 \\
10:51:17.573 &  26:07:56.69 & 19.945 & 0.023 & 0.989 & 0.079 & -0.277 & 0.035 &  161.8 & 12.3 & 208.150 &  63.195 &  116.3 & 0.95 & 0.14 & 62.0 & 2.48 & 0.21 & 30.8 & 0.55 \\
10:51:34.986 &  54:27:52.19 & 19.334 & 0.029 & 0.949 & 0.071 & -0.280 & 0.038 & -107.3 & 11.8 & 153.343 &  55.006 &  -48.6 & 0.97 & 0.15 & 51.8 & 2.46 & 0.22 & 28.8 & 0.61 \\
10:51:40.331 &  18:45:46.14 & 17.102 & 0.017 & 0.892 & 0.029 & -0.261 & 0.022 &  282.0 & 10.0 & 223.460 &  61.270 &  210.4 & 1.02 & 0.12 & 20.5 & 2.39 & 0.19 & 13.7 & 0.57 \\
10:52:01.048 &  44:20:02.04 & 17.372 & 0.049 & 0.945 & 0.053 & -0.369 & 0.052 &  -41.4 &  9.9 & 169.332 &  60.548 &  -19.5 & 1.00 & 0.11 & 16.3 & 2.43 & 0.19 &  9.0 & 1.00 \\
10:52:08.161 &   0:34:44.53 & 18.841 & 0.021 & 0.642 & 0.043 & -0.264 & 0.031 &  141.6 & 10.1 & 250.788 &  50.957 &   11.2 & 1.34 & 0.21 & 39.2 & 1.97 & 0.32 & 31.4 & 0.88 \\
10:52:48.306 &  -0:01:33.94 & 20.018 & 0.021 & 0.650 & 0.065 & -0.295 & 0.034 &  575.3 & 10.2 & 251.648 &  50.641 &  443.3 & 1.43 & 0.19 & 57.2 & 1.88 & 0.33 & 47.5 & 0.94 \\
10:53:37.933 &  30:26:40.10 & 18.409 & 0.012 & 0.399 & 0.031 & -0.358 & 0.019 &  -25.6 &  9.8 & 198.556 &  64.049 &  -54.6 & 2.05 & 0.11 & 24.2 & 1.06 & 0.32 & 34.6 & 1.00 \\
10:54:34.973 &  12:50:24.34 & 17.344 & 0.031 & 1.016 & 0.036 & -0.296 & 0.036 &  125.1 &  9.5 & 234.723 &  59.170 &   34.1 & 0.92 & 0.10 & 16.8 & 2.54 & 0.15 &  8.6 & 0.58 \\
10:54:42.983 &  30:29:47.75 & 17.052 & 0.021 & 0.390 & 0.033 & -0.334 & 0.025 &   14.9 &  9.7 & 198.432 &  64.280 &  -13.6 & 2.05 & 0.10 & 16.0 & 1.08 & 0.32 & 21.2 & 1.00 \\
10:55:14.675 &  25:06:02.32 & 17.014 & 0.023 & 0.936 & 0.030 & -0.293 & 0.033 &  197.7 & 12.3 & 210.769 &  63.896 &  149.7 & 1.05 & 0.10 & 22.9 & 2.36 & 0.19 & 16.0 & 1.00 \\
10:56:07.052 &  13:19:03.02 & 19.227 & 0.026 & 0.986 & 0.065 & -0.241 & 0.030 &   -8.5 & 12.1 & 234.313 &  59.740 &  -97.4 & 0.89 & 0.16 & 53.4 & 2.54 & 0.23 & 28.8 & 0.57 \\
10:58:10.336 &  24:15:42.63 & 19.512 & 0.027 & 0.975 & 0.056 & -0.212 & 0.034 &  -24.4 & 15.1 & 212.967 &  64.377 &  -74.5 & 0.79 & 0.18 & 63.4 & 2.66 & 0.25 & 31.3 & 0.52 \\
10:58:27.948 &  45:31:37.78 & 20.115 & 0.025 & 0.886 & 0.099 & -0.363 & 0.056 &  -70.2 & 15.0 & 166.081 &  61.004 &  -42.4 & 1.06 & 0.15 & 69.6 & 2.36 & 0.23 & 40.7 & 0.80 \\
10:59:03.070 &  44:12:57.72 & 19.691 & 0.021 & 1.038 & 0.095 & -0.232 & 0.048 &   92.7 & 17.6 & 168.376 &  61.725 &  115.9 & 0.79 & 0.16 & 66.3 & 2.67 & 0.23 & 31.5 & 0.46 \\
11:00:39.197 &  55:26:34.08 & 18.273 & 0.018 & 0.646 & 0.031 & -0.313 & 0.025 & -133.6 &  9.5 & 150.549 &  55.336 &  -69.7 & 1.50 & 0.10 & 26.4 & 1.81 & 0.27 & 23.5 & 0.96 \\
11:00:42.847 &  18:45:55.04 & 19.421 & 0.022 & 1.029 & 0.058 & -0.237 & 0.032 &    7.0 & 12.4 & 225.248 &  63.243 &  -61.8 & 0.83 & 0.14 & 56.8 & 2.61 & 0.20 & 28.1 & 0.59 \\
11:01:30.974 &  11:33:14.23 & 19.436 & 0.025 & 0.986 & 0.078 & -0.256 & 0.034 &   10.0 & 15.1 & 238.684 &  59.871 &  -83.0 & 0.90 & 0.14 & 56.2 & 2.55 & 0.20 & 29.4 & 0.58 \\
11:02:06.137 &  14:58:00.59 & 19.646 & 0.023 & 0.919 & 0.059 & -0.247 & 0.034 &  115.7 & 16.9 & 232.935 &  61.831 &   34.4 & 0.95 & 0.18 & 62.8 & 2.47 & 0.24 & 35.1 & 0.53 \\
11:02:06.363 &  26:22:01.90 & 19.095 & 0.019 & 1.007 & 0.050 & -0.285 & 0.028 &  -49.1 &  9.9 & 208.432 &  65.628 &  -90.4 & 0.94 & 0.12 & 48.6 & 2.51 & 0.19 & 26.9 & 0.66 \\
11:02:24.374 &   2:50:02.77 & 17.992 & 0.016 & 1.015 & 0.031 & -0.292 & 0.030 &  451.4 &  9.6 & 251.200 &  54.364 &  331.2 & 0.93 & 0.09 & 33.8 & 2.52 & 0.15 & 20.4 & 0.61 \\
11:04:22.817 &  38:45:19.68 & 17.273 & 0.020 & 0.453 & 0.028 & -0.367 & 0.026 &  -16.3 &  9.6 & 178.621 &  64.839 &  -11.7 & 1.94 & 0.09 & 16.3 & 1.19 & 0.27 & 20.7 & 1.00 \\
11:05:35.921 &  33:16:32.16 & 20.261 & 0.022 & 1.042 & 0.108 & -0.268 & 0.039 &   80.5 & 12.0 & 191.394 &  66.392 &   65.3 & 0.88 & 0.17 & 80.0 & 2.56 & 0.23 & 39.8 & 0.55 \\
11:05:36.079 &   5:07:11.47 & 18.893 & 0.026 & 0.758 & 0.054 & -0.316 & 0.040 &  318.5 & 10.3 & 249.331 &  56.541 &  206.4 & 1.29 & 0.13 & 37.4 & 2.07 & 0.23 & 27.7 & 0.95 \\
11:05:50.941 &   7:57:21.45 & 19.131 & 0.026 & 0.704 & 0.060 & -0.386 & 0.036 &   32.6 & 11.5 & 245.507 &  58.499 &  -70.5 & 1.40 & 0.13 & 43.0 & 1.92 & 0.25 & 35.5 & 1.00 \\
11:05:57.450 &   9:34:39.47 & 18.966 & 0.020 & 0.714 & 0.045 & -0.299 & 0.029 &  610.6 & 10.7 & 243.118 &  59.557 &  512.7 & 1.37 & 0.14 & 41.0 & 1.95 & 0.26 & 33.3 & 0.91 \\
11:06:40.301 &  37:59:18.36 & 19.120 & 0.015 & 0.673 & 0.040 & -0.307 & 0.023 & -140.1 &  9.8 & 180.001 &  65.515 & -137.7 & 1.46 & 0.11 & 40.9 & 1.83 & 0.24 & 35.6 & 1.00 \\
11:06:51.520 &  58:17:04.06 & 18.667 & 0.028 & 0.871 & 0.050 & -0.308 & 0.034 &  -26.3 &  9.8 & 146.078 &  53.889 &   48.7 & 1.12 & 0.12 & 39.2 & 2.30 & 0.21 & 25.8 & 0.79 \\
11:07:21.146 &  18:46:02.83 & 17.248 & 0.017 & 0.885 & 0.024 & -0.323 & 0.023 &  188.7 &  9.5 & 226.677 &  64.683 &  122.2 & 1.12 & 0.09 & 23.7 & 2.29 & 0.18 & 16.9 & 0.89 \\
11:09:33.383 &  23:27:52.82 & 18.195 & 0.016 & 1.073 & 0.035 & -0.301 & 0.036 &   40.0 & 10.0 & 216.298 &  66.725 &   -9.2 & 0.87 & 0.10 & 35.9 & 2.60 & 0.15 & 20.2 & 0.62 \\
11:09:35.076 &  58:03:08.36 & 17.235 & 0.025 & 1.163 & 0.043 & -0.282 & 0.030 & -144.3 &  9.9 & 145.879 &  54.300 &  -69.6 & 0.77 & 0.09 & 24.9 & 2.71 & 0.14 & 14.1 & 0.63 \\
11:09:41.963 &  14:04:30.94 & 17.260 & 0.025 & 1.018 & 0.035 & -0.296 & 0.030 &  160.4 &  9.8 & 236.643 &  62.935 &   78.7 & 0.95 & 0.09 & 22.4 & 2.50 & 0.16 & 13.9 & 0.64 \\
11:10:48.190 &  23:18:21.10 & 17.971 & 0.021 & 0.627 & 0.030 & -0.296 & 0.033 &  103.7 &  9.6 & 216.873 &  66.961 &   54.3 & 1.49 & 0.12 & 26.0 & 1.81 & 0.24 & 23.4 & 1.00 \\
11:11:39.163 &   6:18:04.31 & 19.112 & 0.023 & 0.979 & 0.062 & -0.313 & 0.031 &  172.2 & 10.0 & 249.701 &  58.444 &   66.0 & 0.99 & 0.12 & 46.9 & 2.45 & 0.20 & 26.7 & 0.72 \\
11:11:40.076 &  15:29:19.95 & 19.899 & 0.021 & 1.073 & 0.081 & -0.244 & 0.033 &   16.4 & 18.3 & 234.515 &  64.085 &  -59.8 & 0.83 & 0.13 & 71.9 & 2.63 & 0.18 & 35.4 & 0.54 \\
11:11:56.219 &  24:17:08.49 & 20.259 & 0.022 & 0.999 & 0.098 & -0.290 & 0.036 &  -94.6 & 12.6 & 214.580 &  67.445 & -140.1 & 0.96 & 0.16 & 78.8 & 2.48 & 0.23 & 42.4 & 0.63 \\
11:12:52.428 &  19:57:23.88 & 18.637 & 0.022 & 0.798 & 0.039 & -0.265 & 0.027 &  -21.9 &  9.6 & 225.278 &  66.349 &  -82.3 & 1.14 & 0.16 & 38.9 & 2.24 & 0.24 & 26.4 & 0.72 \\
11:13:03.600 &  27:12:59.06 & 18.527 & 0.017 & 0.836 & 0.045 & -0.288 & 0.029 &   94.2 &  9.9 & 207.012 &  68.156 &   59.5 & 1.12 & 0.12 & 35.6 & 2.30 & 0.21 & 23.3 & 0.76 \\
11:13:23.708 &  16:28:56.16 & 18.375 & 0.015 & 0.618 & 0.031 & -0.312 & 0.023 &  -20.1 &  9.5 & 232.998 &  64.943 &  -92.3 & 1.57 & 0.11 & 29.8 & 1.69 & 0.28 & 28.6 & 0.91 \\
11:14:16.947 &  63:13:03.89 & 17.487 & 0.020 & 1.068 & 0.028 & -0.290 & 0.024 & -218.6 & 10.0 & 139.907 &  50.586 & -125.8 & 0.90 & 0.09 & 25.7 & 2.56 & 0.16 & 15.3 & 1.00 \\
11:14:18.118 &  12:46:03.24 & 17.412 & 0.024 & 1.123 & 0.033 & -0.304 & 0.027 &  179.3 &  9.7 & 240.418 &  63.119 &   94.9 & 0.81 & 0.09 & 28.7 & 2.69 & 0.12 & 16.6 & 0.67 \\
11:14:20.061 &  45:28:46.32 & 18.861 & 0.030 & 1.167 & 0.057 & -0.293 & 0.037 & -109.4 & 10.1 & 162.968 &  63.376 &  -77.7 & 0.78 & 0.11 & 44.0 & 2.70 & 0.15 & 20.6 & 0.60 \\
11:14:51.311 &  22:20:14.27 & 19.372 & 0.021 & 1.039 & 0.067 & -0.232 & 0.035 &  270.9 & 12.2 & 219.956 &  67.590 &  219.5 & 0.80 & 0.13 & 56.6 & 2.65 & 0.17 & 27.4 & 0.52 \\
11:15:04.590 &  15:21:16.73 & 20.105 & 0.025 & 0.992 & 0.084 & -0.248 & 0.041 &   -5.6 & 13.7 & 235.768 &  64.717 &  -81.0 & 0.91 & 0.14 & 74.1 & 2.52 & 0.19 & 38.3 & 0.55 \\
11:16:20.049 &  24:20:16.63 & 17.430 & 0.025 & 0.406 & 0.032 & -0.323 & 0.031 &  -14.5 &  9.8 & 215.018 &  68.435 &  -58.3 & 1.98 & 0.14 & 16.1 & 1.20 & 0.37 & 20.9 & 1.00 \\
11:16:41.448 &  21:50:58.84 & 19.854 & 0.019 & 1.023 & 0.104 & -0.327 & 0.033 &  176.3 & 12.4 & 221.525 &  67.845 &  123.8 & 0.93 & 0.14 & 64.0 & 2.54 & 0.20 & 32.5 & 0.62 \\
11:16:57.255 &   1:31:51.16 & 19.175 & 0.026 & 0.834 & 0.050 & -0.259 & 0.031 &  179.7 & 11.9 & 257.449 &  55.824 &   61.0 & 1.06 & 0.17 & 48.0 & 2.33 & 0.24 & 29.6 & 0.69 \\
11:17:55.637 &  20:45:34.51 & 18.643 & 0.028 & 0.487 & 0.037 & -0.373 & 0.037 &  -30.0 &  9.6 & 224.492 &  67.747 &  -85.8 & 1.88 & 0.11 & 30.1 & 1.24 & 0.30 & 37.7 & 1.00 \\
11:20:35.481 &  18:41:53.22 & 17.592 & 0.021 & 0.662 & 0.032 & -0.284 & 0.028 & -136.9 &  9.4 & 230.114 &  67.493 & -198.8 & 1.41 & 0.17 & 22.2 & 1.91 & 0.28 & 18.9 & 0.84 \\
11:20:43.058 &   4:15:56.27 & 18.570 & 0.028 & 0.617 & 0.041 & -0.325 & 0.036 &  254.4 &  9.9 & 255.514 &  58.519 &  145.4 & 1.55 & 0.11 & 28.4 & 1.73 & 0.24 & 26.5 & 1.00 \\
11:20:50.920 &  17:43:45.18 & 19.447 & 0.022 & 0.818 & 0.063 & -0.243 & 0.030 &  210.2 & 11.0 & 232.424 &  67.104 &  145.0 & 1.03 & 0.21 & 54.4 & 2.37 & 0.30 & 32.3 & 0.71 \\
11:20:55.892 &  21:26:25.08 & 20.121 & 0.023 & 1.010 & 0.099 & -0.204 & 0.037 &  -31.0 & 12.8 & 223.443 &  68.641 &  -83.4 & 0.77 & 0.15 & 80.2 & 2.71 & 0.22 & 36.5 & 0.46 \\
11:20:58.971 &   4:20:12.42 & 17.682 & 0.023 & 0.763 & 0.030 & -0.304 & 0.028 &  282.7 &  9.9 & 255.520 &  58.616 &  174.0 & 1.30 & 0.10 & 15.4 & 2.06 & 0.21 & 10.6 & 0.92 \\
11:22:36.959 &  13:47:36.95 & 18.922 & 0.031 & 0.877 & 0.048 & -0.324 & 0.037 &   45.4 &  9.7 & 241.250 &  65.360 &  -32.4 & 1.14 & 0.10 & 39.0 & 2.27 & 0.18 & 24.9 & 0.91 \\
11:22:44.780 &   6:23:03.51 & 19.450 & 0.030 & 0.704 & 0.064 & -0.366 & 0.039 &  167.5 &  9.7 & 253.461 &  60.432 &   65.8 & 1.43 & 0.15 & 46.5 & 1.87 & 0.28 & 39.2 & 0.97 \\
11:24:04.764 &  21:18:43.66 & 20.081 & 0.025 & 0.963 & 0.107 & -0.261 & 0.036 & -144.2 & 17.0 & 224.485 &  69.284 & -195.8 & 0.94 & 0.16 & 73.8 & 2.49 & 0.24 & 39.6 & 0.55 \\
11:24:38.169 &  61:13:47.72 & 17.811 & 0.018 & 0.855 & 0.032 & -0.311 & 0.031 & -108.7 &  9.7 & 140.096 &  52.908 &  -20.5 & 1.16 & 0.10 & 23.5 & 2.23 & 0.20 & 16.0 & 0.89 \\
11:25:11.221 &  59:53:15.57 & 20.172 & 0.029 & 0.896 & 0.108 & -0.203 & 0.049 &  -68.0 & 29.8 & 141.244 &  54.067 &   16.0 & 0.82 & 0.22 & 75.6 & 2.65 & 0.33 & 33.9 & 0.56 \\
11:26:01.483 &  22:29:04.82 & 18.171 & 0.019 & 1.017 & 0.034 & -0.295 & 0.030 &  -28.5 & 10.7 & 221.718 &  70.098 &  -75.3 & 0.94 & 0.09 & 35.8 & 2.52 & 0.16 & 21.4 & 0.57 \\
11:26:06.245 &  -0:06:45.27 & 18.367 & 0.021 & 0.749 & 0.030 & -0.260 & 0.026 &  170.3 &  9.7 & 262.460 &  55.904 &   50.4 & 1.19 & 0.17 & 31.3 & 2.19 & 0.26 & 21.6 & 0.77 \\
11:26:31.383 &  11:14:06.19 & 19.046 & 0.030 & 1.111 & 0.078 & -0.288 & 0.043 &  102.9 &  9.9 & 247.365 &  64.495 &   18.2 & 0.83 & 0.13 & 51.0 & 2.64 & 0.19 & 26.3 & 0.60 \\
11:28:23.334 &  17:43:54.58 & 19.422 & 0.038 & 0.833 & 0.068 & -0.184 & 0.043 &   42.6 & 25.8 & 234.733 &  68.675 &  -19.6 & 0.77 & 0.20 & 55.3 & 2.72 & 0.30 & 24.2 & 0.47 \\
11:28:24.069 &   0:26:40.07 & 19.374 & 0.040 & 0.940 & 0.105 & -0.221 & 0.056 &  210.2 & 14.2 & 262.735 &  56.691 &   92.9 & 0.81 & 0.21 & 58.6 & 2.68 & 0.32 & 29.0 & 0.37 \\
11:28:30.427 &  -1:21:33.01 & 18.194 & 0.021 & 1.060 & 0.035 & -0.310 & 0.032 &  -54.1 &  9.7 & 264.590 &  55.216 & -176.6 & 0.88 & 0.10 & 33.5 & 2.59 & 0.15 & 18.3 & 1.00 \\
11:31:14.786 &  26:04:41.50 & 20.433 & 0.030 & 0.891 & 0.118 & -0.240 & 0.048 &   34.8 & 13.1 & 211.724 &  72.063 &    2.6 & 0.93 & 0.22 & 85.7 & 2.51 & 0.31 & 44.6 & 0.64 \\
11:31:54.017 &  48:52:33.83 & 18.712 & 0.014 & 1.076 & 0.040 & -0.289 & 0.024 &   47.2 & 10.0 & 152.871 &  63.371 &   95.7 & 0.90 & 0.09 & 37.0 & 2.56 & 0.15 & 18.3 & 0.67 \\
11:31:55.154 &  12:51:06.75 & 18.033 & 0.102 & 1.154 & 0.108 & -0.296 & 0.498 &  296.3 &  9.6 & 246.513 &  66.550 &  219.1 & 0.76 & 0.14 & 20.5 & 2.72 & 0.18 &  3.6 & 0.52 \\
11:32:40.191 &  15:58:45.36 & 18.630 & 0.021 & 0.375 & 0.041 & -0.377 & 0.026 &  109.9 &  9.7 & 240.296 &  68.604 &   43.4 & 2.13 & 0.13 & 27.2 & 0.96 & 0.37 & 41.3 & 1.00 \\
11:33:12.123 &   1:08:24.87 & 17.637 & 0.019 & 0.468 & 0.025 & -0.322 & 0.024 &  536.0 &  9.8 & 263.833 &  57.945 &  422.7 & 1.85 & 0.10 & 11.0 & 1.34 & 0.28 & 14.3 & 1.00 \\
11:33:41.093 &  -1:21:14.25 & 19.153 & 0.020 & 0.815 & 0.054 & -0.348 & 0.031 &  463.1 & 10.1 & 266.510 &  55.919 &  342.8 & 1.22 & 0.14 & 43.3 & 2.16 & 0.26 & 30.0 & 0.89 \\
11:35:01.176 &  17:04:44.03 & 18.659 & 0.023 & 0.634 & 0.038 & -0.310 & 0.030 &  -40.1 &  9.6 & 238.611 &  69.684 & -101.9 & 1.52 & 0.13 & 34.5 & 1.78 & 0.29 & 31.5 & 0.97 \\
11:35:10.189 &  30:14:29.52 & 17.231 & 0.023 & 1.086 & 0.036 & -0.309 & 0.030 &  167.6 &  9.8 & 197.870 &  73.004 &  151.5 & 0.86 & 0.09 & 26.2 & 2.62 & 0.14 & 15.9 & 1.00 \\
11:35:27.272 &  63:07:38.79 & 19.312 & 0.021 & 1.032 & 0.070 & -0.231 & 0.031 &   38.8 & 20.0 & 136.732 &  51.917 &  135.2 & 0.78 & 0.15 & 51.7 & 2.67 & 0.20 & 22.9 & 0.49 \\
11:36:33.616 &  11:00:45.99 & 19.568 & 0.025 & 0.891 & 0.088 & -0.200 & 0.038 &   -3.8 & 12.1 & 251.799 &  66.134 &  -85.0 & 0.79 & 0.17 & 54.1 & 2.69 & 0.26 & 21.7 & 0.42 \\
11:36:59.661 &  -2:09:13.83 & 19.450 & 0.022 & 1.004 & 0.058 & -0.219 & 0.030 &   -2.9 & 15.7 & 268.504 &  55.661 & -124.1 & 0.80 & 0.15 & 54.5 & 2.65 & 0.21 & 24.3 & 0.43 \\
11:37:15.323 &  56:22:04.28 & 17.694 & 0.032 & 1.211 & 0.045 & -0.285 & 0.043 &  -84.0 & 11.5 & 142.286 &  57.883 &   -8.9 & 0.75 & 0.11 & 27.3 & 2.73 & 0.15 & 13.9 & 0.62 \\
11:37:30.165 &  27:25:27.88 & 17.752 & 0.025 & 0.961 & 0.037 & -0.295 & 0.033 &   -7.4 &  9.5 & 207.637 &  73.581 &  -32.5 & 0.98 & 0.11 & 29.7 & 2.47 & 0.17 & 18.7 & 1.00 \\
11:37:36.317 &  26:21:53.52 & 17.414 & 0.020 & 1.123 & 0.030 & -0.292 & 0.023 &   36.4 &  9.6 & 211.371 &  73.511 &    7.6 & 0.82 & 0.09 & 28.0 & 2.66 & 0.13 & 16.3 & 1.00 \\
11:37:48.433 &  26:32:15.75 & 17.490 & 0.025 & 0.929 & 0.036 & -0.325 & 0.030 &   89.7 &  9.8 & 210.783 &  73.576 &   61.6 & 1.04 & 0.10 & 22.3 & 2.38 & 0.17 & 14.3 & 0.84 \\
11:37:53.827 &   7:17:52.80 & 17.997 & 0.029 & 0.602 & 0.043 & -0.320 & 0.035 &  200.9 &  9.6 & 258.233 &  63.591 &  108.4 & 1.58 & 0.13 & 21.2 & 1.69 & 0.30 & 20.2 & 0.82 \\
11:37:57.160 &  -0:32:00.43 & 17.036 & 0.029 & 0.858 & 0.036 & -0.312 & 0.035 &   77.5 &  9.8 & 267.381 &  57.177 &  -38.6 & 1.14 & 0.11 & 23.0 & 2.25 & 0.20 & 16.9 & 0.82 \\
11:38:24.321 &  -2:42:06.50 & 19.622 & 0.022 & 1.027 & 0.083 & -0.244 & 0.034 &  112.0 & 14.4 & 269.525 &  55.361 &  -10.1 & 0.86 & 0.15 & 60.9 & 2.59 & 0.21 & 30.2 & 0.49 \\
11:38:32.814 &  40:23:25.44 & 17.798 & 0.018 & 1.099 & 0.040 & -0.307 & 0.022 &  -95.5 & 10.7 & 166.910 &  69.940 &  -74.6 & 0.85 & 0.10 & 16.6 & 2.62 & 0.16 &  3.0 & 0.75 \\
11:39:26.589 &   6:41:25.94 & 18.997 & 0.022 & 0.812 & 0.051 & -0.318 & 0.028 &  -35.4 & 10.7 & 259.742 &  63.353 & -129.2 & 1.24 & 0.13 & 40.4 & 2.14 & 0.25 & 28.5 & 0.94 \\
11:39:47.075 &  17:43:58.11 & 18.270 & 0.017 & 0.899 & 0.038 & -0.280 & 0.026 &  -25.7 &  9.5 & 238.812 &  70.993 &  -83.3 & 1.06 & 0.11 & 32.8 & 2.36 & 0.19 & 20.7 & 0.67 \\
11:40:03.778 &  16:47:10.83 & 19.747 & 0.027 & 1.030 & 0.105 & -0.240 & 0.036 &  -20.4 & 17.4 & 241.317 &  70.521 &  -81.0 & 0.84 & 0.17 & 66.5 & 2.60 & 0.23 & 33.1 & 0.50 \\
11:40:18.815 &  10:24:06.03 & 17.901 & 0.021 & 1.032 & 0.030 & -0.271 & 0.026 &  113.5 & 10.2 & 254.501 &  66.330 &   31.9 & 0.90 & 0.10 & 26.9 & 2.55 & 0.15 & 14.7 & 0.52 \\
11:40:24.617 &  49:56:38.81 & 18.627 & 0.023 & 0.898 & 0.039 & -0.274 & 0.030 &  128.5 & 10.2 & 148.969 &  63.440 &  183.0 & 1.06 & 0.14 & 40.6 & 2.34 & 0.22 & 26.0 & 0.60 \\
11:40:40.651 &  64:01:33.52 & 19.696 & 0.021 & 0.775 & 0.069 & -0.268 & 0.036 & -245.4 & 14.8 & 135.243 &  51.378 & -145.2 & 1.16 & 0.18 & 56.3 & 2.23 & 0.26 & 36.8 & 0.71 \\
11:41:13.294 &  20:46:39.15 & 20.014 & 0.035 & 0.947 & 0.101 & -0.209 & 0.045 &  140.9 & 11.7 & 230.773 &  72.768 &   94.2 & 0.81 & 0.21 & 75.1 & 2.65 & 0.32 & 35.9 & 0.46 \\
11:41:53.490 &   2:11:15.30 & 17.392 & 0.017 & 1.116 & 0.029 & -0.304 & 0.022 &   70.2 & 10.3 & 266.250 &  60.010 &  -36.2 & 0.83 & 0.09 & 24.8 & 2.66 & 0.12 & 14.1 & 0.66 \\
11:41:55.560 &  38:50:03.02 & 18.972 & 0.018 & 0.950 & 0.053 & -0.305 & 0.025 & -178.3 & 10.4 & 169.651 &  71.362 & -161.7 & 1.04 & 0.10 & 41.2 & 2.40 & 0.18 & 23.9 & 0.70 \\
11:42:18.268 &  22:47:11.01 & 19.508 & 0.024 & 0.914 & 0.063 & -0.274 & 0.033 &  -47.4 & 14.4 & 224.632 &  73.756 &  -86.7 & 1.02 & 0.14 & 56.9 & 2.40 & 0.22 & 33.6 & 0.73 \\
11:42:48.916 &  27:08:20.26 & 20.117 & 0.021 & 1.002 & 0.093 & -0.236 & 0.037 &  -85.4 & 13.6 & 208.957 &  74.744 & -109.5 & 0.86 & 0.19 & 77.4 & 2.56 & 0.26 & 39.1 & 0.51 \\
11:42:58.495 &  24:53:11.01 & 20.045 & 0.021 & 0.982 & 0.104 & -0.210 & 0.036 &   75.5 & 21.1 & 217.387 &  74.468 &   43.7 & 0.76 & 0.18 & 77.6 & 2.71 & 0.26 & 35.3 & 0.38 \\
11:43:08.149 &   1:38:57.25 & 17.202 & 0.020 & 0.653 & 0.028 & -0.351 & 0.024 &  317.8 &  9.5 & 267.340 &  59.715 &  210.3 & 1.50 & 0.09 &  8.9 & 1.83 & 0.26 &  7.3 & 1.00 \\
11:43:35.800 &  19:14:24.22 & 17.566 & 0.025 & 0.979 & 0.039 & -0.313 & 0.033 & -151.9 & 10.0 & 236.205 &  72.550 & -202.8 & 0.99 & 0.09 & 28.1 & 2.46 & 0.16 & 18.0 & 0.69 \\
11:44:18.513 &  27:48:28.66 & 17.562 & 0.018 & 0.875 & 0.036 & -0.282 & 0.024 &   56.3 &  9.7 & 206.438 &  75.103 &   35.2 & 1.09 & 0.11 & 27.3 & 2.31 & 0.20 & 18.9 & 0.76 \\
11:44:38.841 &  22:12:11.22 & 19.392 & 0.017 & 0.930 & 0.065 & -0.217 & 0.036 &  -91.8 & 11.8 & 227.282 &  74.063 & -132.1 & 0.83 & 0.18 & 57.9 & 2.60 & 0.26 & 29.4 & 0.55 \\
11:44:39.133 &  29:14:39.24 & 18.419 & 0.015 & 0.735 & 0.036 & -0.288 & 0.027 & -104.6 & 10.7 & 200.836 &  75.142 & -120.6 & 1.29 & 0.13 & 29.3 & 2.05 & 0.23 & 21.9 & 0.95 \\
11:45:08.751 &   9:34:53.26 & 18.373 & 0.024 & 1.069 & 0.040 & -0.307 & 0.027 &   39.3 & 10.3 & 258.079 &  66.492 &  -42.8 & 0.89 & 0.11 & 35.6 & 2.57 & 0.17 & 19.4 & 0.61 \\
11:45:15.398 &   6:10:41.66 & 19.347 & 0.029 & 0.809 & 0.059 & -0.206 & 0.039 &  -95.1 & 13.6 & 263.047 &  63.800 & -187.9 & 0.85 & 0.23 & 49.9 & 2.59 & 0.33 & 23.1 & 0.45 \\
11:46:41.617 &  40:23:34.50 & 19.719 & 0.037 & 1.038 & 0.071 & -0.243 & 0.044 &  -83.1 & 35.0 & 164.050 &  71.165 &  -59.4 & 0.83 & 0.15 & 67.9 & 2.63 & 0.21 & 34.2 & 0.55 \\
11:47:25.751 &  17:15:50.72 & 18.879 & 0.024 & 0.758 & 0.053 & -0.316 & 0.029 &   -3.7 &  9.8 & 243.319 &  72.227 &  -59.6 & 1.31 & 0.13 & 37.1 & 2.04 & 0.26 & 28.0 & 0.94 \\
11:47:37.983 &  41:20:11.93 & 18.417 & 0.022 & 0.752 & 0.035 & -0.281 & 0.028 &  -39.5 &  9.6 & 161.516 &  70.679 &  -12.2 & 1.25 & 0.13 & 34.9 & 2.11 & 0.23 & 26.1 & 0.90 \\
11:48:16.525 &  18:00:58.71 & 18.715 & 0.021 & 0.790 & 0.043 & -0.329 & 0.027 &  -19.0 &  9.6 & 241.675 &  72.830 &  -72.0 & 1.27 & 0.12 & 37.5 & 2.09 & 0.23 & 27.9 & 0.95 \\
11:48:56.924 &  25:18:14.55 & 18.013 & 0.033 & 1.033 & 0.045 & -0.282 & 0.040 &  -59.5 &  9.5 & 216.825 &  75.873 &  -87.4 & 0.91 & 0.12 & 28.6 & 2.54 & 0.19 & 15.6 & 0.58 \\
11:51:15.849 &  38:40:57.34 & 18.603 & 0.024 & 0.861 & 0.040 & -0.261 & 0.029 & -107.1 &  9.9 & 166.568 &  72.926 &  -87.7 & 1.05 & 0.16 & 31.3 & 2.36 & 0.21 & 17.4 & 0.68 \\
11:51:27.179 &   8:50:30.27 & 18.691 & 0.031 & 0.452 & 0.040 & -0.342 & 0.038 &   98.3 &  9.6 & 262.333 &  66.860 &   16.7 & 1.90 & 0.14 & 27.9 & 1.27 & 0.32 & 35.4 & 1.00 \\
11:52:12.813 &  24:47:06.84 & 20.006 & 0.029 & 0.972 & 0.092 & -0.207 & 0.041 &  137.2 & 12.4 & 219.603 &  76.491 &  108.8 & 0.77 & 0.17 & 78.2 & 2.71 & 0.26 & 36.5 & 0.45 \\
11:52:45.910 &  -2:11:16.21 & 18.133 & 0.020 & 0.959 & 0.030 & -0.344 & 0.026 &  424.1 & 10.4 & 274.876 &  57.453 &  309.9 & 1.00 & 0.08 & 30.6 & 2.44 & 0.14 & 18.3 & 0.80 \\
11:53:12.521 &  39:39:36.82 & 19.533 & 0.022 & 1.043 & 0.062 & -0.233 & 0.032 &  104.5 & 12.0 & 163.221 &  72.588 &  128.0 & 0.83 & 0.14 & 56.2 & 2.61 & 0.20 & 26.1 & 0.53 \\
11:53:26.974 &   7:38:55.53 & 19.585 & 0.022 & 0.958 & 0.066 & -0.265 & 0.033 &   38.9 & 18.6 & 265.065 &  66.160 &  -45.6 & 0.95 & 0.13 & 59.5 & 2.48 & 0.19 & 32.8 & 0.63 \\
11:53:35.956 &  20:04:14.10 & 18.402 & 0.034 & 1.057 & 0.050 & -0.299 & 0.038 &  -66.6 &  9.6 & 237.907 &  75.002 & -110.4 & 0.88 & 0.11 & 33.5 & 2.58 & 0.17 & 17.2 & 0.69 \\
11:53:45.610 &   7:21:31.38 & 18.803 & 0.029 & 0.914 & 0.048 & -0.297 & 0.035 &   49.3 &  9.9 & 265.605 &  65.959 &  -35.9 & 1.06 & 0.11 & 35.5 & 2.36 & 0.20 & 20.4 & 0.72 \\
11:54:27.519 &  50:11:51.39 & 18.116 & 0.023 & 1.022 & 0.038 & -0.298 & 0.030 &  106.2 & 11.1 & 144.386 &  64.491 &  165.7 & 0.92 & 0.11 & 35.5 & 2.54 & 0.16 & 21.0 & 0.58 \\
11:55:35.779 &  55:03:43.17 & 19.890 & 0.037 & 0.786 & 0.099 & -0.238 & 0.048 & -114.7 & 13.0 & 139.112 &  60.277 &  -39.1 & 1.00 & 0.26 & 61.6 & 2.41 & 0.37 & 33.2 & 0.59 \\
11:56:07.581 &  10:03:52.06 & 19.395 & 0.018 & 0.995 & 0.066 & -0.245 & 0.027 &   87.3 & 15.2 & 262.929 &  68.526 &   11.7 & 0.90 & 0.12 & 54.2 & 2.53 & 0.18 & 28.3 & 0.54 \\
11:57:25.707 &  12:55:34.16 & 17.352 & 0.017 & 1.170 & 0.033 & -0.291 & 0.035 &   84.3 & 10.3 & 258.615 &  70.990 &   18.6 & 0.78 & 0.11 & 24.8 & 2.70 & 0.15 & 13.7 & 0.60 \\
11:58:12.670 &  16:06:04.41 & 19.904 & 0.015 & 0.693 & 0.070 & -0.268 & 0.029 &    1.9 & 12.8 & 252.000 &  73.452 &  -53.1 & 1.29 & 0.16 & 53.5 & 2.06 & 0.25 & 38.0 & 0.90 \\
11:58:56.509 &   6:21:38.60 & 19.645 & 0.022 & 1.006 & 0.073 & -0.229 & 0.030 & -115.9 & 27.2 & 269.571 &  65.773 & -201.8 & 0.80 & 0.15 & 58.9 & 2.64 & 0.20 & 26.1 & 0.48 \\
12:00:17.592 &   1:50:17.80 & 18.639 & 0.021 & 0.762 & 0.047 & -0.334 & 0.027 &  197.0 &  9.8 & 274.916 &  61.897 &   98.1 & 1.34 & 0.10 & 33.4 & 2.00 & 0.21 & 26.1 & 1.00 \\
12:00:28.382 &  19:56:21.94 & 18.687 & 0.021 & 0.550 & 0.047 & -0.280 & 0.025 &  -62.4 &  9.6 & 241.846 &  76.296 & -103.6 & 1.55 & 0.18 & 34.0 & 1.72 & 0.29 & 32.0 & 0.85 \\
12:00:57.331 &  11:56:49.76 & 17.672 & 0.015 & 1.065 & 0.030 & -0.297 & 0.023 &  -42.1 &  9.7 & 262.523 &  70.746 & -109.4 & 0.89 & 0.09 & 25.8 & 2.58 & 0.14 & 14.5 & 0.67 \\
12:01:32.244 &   5:03:21.77 & 20.160 & 0.034 & 1.046 & 0.133 & -0.239 & 0.054 &  -90.4 & 14.2 & 272.415 &  64.929 & -179.0 & 0.82 & 0.20 & 74.6 & 2.64 & 0.28 & 33.3 & 0.50 \\
12:01:35.183 &  14:57:28.97 & 17.559 & 0.028 & 1.208 & 0.038 & -0.296 & 0.032 &  170.5 & 10.5 & 256.803 &  73.189 &  113.3 & 0.75 & 0.10 & 31.0 & 2.75 & 0.14 & 17.2 & 0.61 \\
12:03:11.262 &   4:54:19.64 & 18.537 & 0.025 & 0.641 & 0.039 & -0.348 & 0.030 &  333.1 &  9.8 & 273.432 &  64.977 &  244.8 & 1.54 & 0.10 & 28.9 & 1.75 & 0.24 & 26.6 & 1.00 \\
12:03:14.242 &   9:50:47.28 & 19.532 & 0.030 & 0.993 & 0.091 & -0.261 & 0.043 &  192.5 & 14.3 & 267.319 &  69.315 &  119.6 & 0.90 & 0.15 & 61.1 & 2.56 & 0.22 & 32.6 & 0.55 \\
12:03:37.855 &  18:02:50.35 & 19.220 & 0.024 & 0.826 & 0.058 & -0.290 & 0.033 &  477.8 &  9.7 & 249.928 &  75.723 &  431.8 & 1.17 & 0.13 & 42.4 & 2.23 & 0.23 & 27.0 & 0.79 \\
12:03:48.354 &   3:08:04.35 & 19.567 & 0.044 & 0.883 & 0.085 & -0.391 & 0.057 &   82.7 & 13.9 & 275.494 &  63.440 &  -10.7 & 1.09 & 0.16 & 49.2 & 2.31 & 0.25 & 28.3 & 0.82 \\
12:03:56.580 &  42:36:44.19 & 17.883 & 0.022 & 0.479 & 0.038 & -0.348 & 0.027 &  -20.0 &  9.7 & 151.846 &  71.748 &   17.4 & 1.85 & 0.12 & 22.2 & 1.35 & 0.33 & 26.2 & 1.00 \\
12:03:58.081 &  12:03:12.28 & 19.410 & 0.015 & 0.824 & 0.063 & -0.270 & 0.029 &   10.2 & 10.1 & 264.166 &  71.259 &  -55.3 & 1.12 & 0.15 & 45.5 & 2.27 & 0.24 & 27.3 & 0.74 \\
12:04:34.727 &   4:26:18.50 & 18.437 & 0.022 & 1.050 & 0.039 & -0.294 & 0.025 &  103.0 & 11.8 & 274.642 &  64.706 &   13.9 & 0.92 & 0.08 & 31.3 & 2.55 & 0.14 & 15.6 & 0.60 \\
12:05:27.190 &  29:47:04.90 & 19.514 & 0.032 & 0.970 & 0.072 & -0.202 & 0.040 &  122.6 & 12.0 & 195.508 &  79.555 &  117.0 & 0.77 & 0.16 & 57.2 & 2.70 & 0.24 & 24.9 & 0.45 \\
12:05:42.646 &  52:10:49.32 & 17.110 & 0.026 & 0.487 & 0.036 & -0.347 & 0.031 & -185.4 &  9.8 & 138.749 &  63.521 & -116.1 & 1.84 & 0.11 & 14.7 & 1.35 & 0.29 & 17.2 & 1.00 \\
12:05:55.164 &  33:24:52.52 & 19.336 & 0.026 & 0.946 & 0.073 & -0.235 & 0.034 & -173.5 & 35.0 & 177.547 &  78.345 & -166.5 & 0.90 & 0.17 & 55.9 & 2.52 & 0.24 & 30.2 & 0.66 \\
12:06:13.473 &  13:49:06.74 & 18.731 & 0.013 & 0.915 & 0.040 & -0.363 & 0.022 &  -11.5 &  9.8 & 262.276 &  73.014 &  -70.2 & 1.07 & 0.10 & 38.2 & 2.33 & 0.19 & 23.6 & 0.85 \\
12:06:20.415 &  -3:16:55.80 & 17.596 & 0.033 & 1.004 & 0.053 & -0.310 & 0.047 &   89.0 & 10.3 & 281.498 &  57.702 &  -21.8 & 0.95 & 0.13 & 24.8 & 2.49 & 0.20 & 14.9 & 1.00 \\
12:06:43.380 &  19:08:47.63 & 19.567 & 0.031 & 0.898 & 0.076 & -0.258 & 0.039 &  172.0 & 17.9 & 248.442 &  76.998 &  131.1 & 0.99 & 0.18 & 49.9 & 2.42 & 0.24 & 25.5 & 0.72 \\
12:06:48.661 &  53:54:48.81 & 19.967 & 0.029 & 0.834 & 0.113 & -0.299 & 0.045 &  -58.7 & 13.2 & 136.977 &  61.984 &   16.4 & 1.16 & 0.21 & 50.4 & 2.23 & 0.31 & 27.9 & 0.72 \\
12:07:32.987 &  17:36:20.96 & 19.328 & 0.025 & 0.998 & 0.091 & -0.295 & 0.039 &  -45.0 & 10.4 & 253.879 &  76.098 &  -90.7 & 0.93 & 0.17 & 54.7 & 2.52 & 0.23 & 30.1 & 0.62 \\
12:07:52.714 &  37:35:23.38 & 19.645 & 0.026 & 0.990 & 0.082 & -0.218 & 0.039 & -121.8 & 27.2 & 161.449 &  76.091 &  -99.9 & 0.81 & 0.17 & 64.7 & 2.64 & 0.24 & 31.6 & 0.50 \\
12:11:13.939 &  56:42:48.18 & 17.636 & 0.026 & 1.151 & 0.040 & -0.284 & 0.031 &  -99.5 & 10.4 & 133.829 &  59.556 &  -14.5 & 0.78 & 0.11 & 27.5 & 2.71 & 0.15 & 14.7 & 0.63 \\
12:11:42.909 &  15:44:55.51 & 19.241 & 0.020 & 1.001 & 0.048 & -0.252 & 0.030 &  -51.5 & 26.5 & 261.901 &  75.354 & -101.3 & 0.89 & 0.12 & 44.7 & 2.56 & 0.17 & 20.4 & 0.57 \\
12:11:43.448 &  11:09:23.31 & 18.446 & 0.023 & 1.089 & 0.061 & -0.288 & 0.031 &  -14.1 & 10.3 & 270.717 &  71.499 &  -78.7 & 0.85 & 0.12 & 34.7 & 2.61 & 0.17 & 17.4 & 0.54 \\
12:12:28.701 &  18:00:40.20 & 17.342 & 0.020 & 0.780 & 0.042 & -0.302 & 0.034 &  200.4 &  9.6 & 256.327 &  77.203 &  158.4 & 1.25 & 0.13 & 20.3 & 2.13 & 0.24 & 15.3 & 0.85 \\
12:12:38.874 &  14:50:09.56 & 17.311 & 0.016 & 0.982 & 0.039 & -0.319 & 0.026 &  222.4 &  9.6 & 264.689 &  74.749 &  170.1 & 1.00 & 0.10 & 18.5 & 2.43 & 0.19 & 11.1 & 0.74 \\
12:13:31.155 &  18:54:14.12 & 19.375 & 0.026 & 0.856 & 0.063 & -0.274 & 0.033 &   20.5 & 10.1 & 254.271 &  78.018 &  -18.0 & 1.11 & 0.15 & 49.4 & 2.28 & 0.24 & 30.9 & 0.64 \\
12:14:33.200 &  22:16:17.42 & 17.672 & 0.029 & 0.936 & 0.036 & -0.299 & 0.051 & -142.9 &  9.6 & 241.023 &  80.320 & -169.7 & 1.03 & 0.11 & 23.1 & 2.40 & 0.19 & 14.2 & 0.78 \\
12:14:42.195 &  14:21:48.73 & 18.798 & 0.022 & 0.545 & 0.042 & -0.349 & 0.032 &  -47.6 & 10.1 & 267.234 &  74.629 & -100.4 & 1.73 & 0.14 & 26.9 & 1.49 & 0.33 & 29.8 & 1.00 \\
12:15:05.953 &  12:08:36.97 & 18.911 & 0.021 & 0.869 & 0.052 & -0.287 & 0.030 &   14.3 &  9.6 & 271.527 &  72.762 &  -45.5 & 1.12 & 0.12 & 44.1 & 2.28 & 0.22 & 29.2 & 0.74 \\
12:15:21.828 &   1:43:16.37 & 19.161 & 0.032 & 0.918 & 0.072 & -0.249 & 0.043 &  -11.9 & 12.0 & 282.625 &  63.162 & -103.7 & 0.97 & 0.17 & 40.8 & 2.46 & 0.24 & 19.9 & 0.63 \\
12:15:24.905 &  30:53:00.77 & 18.469 & 0.022 & 0.565 & 0.047 & -0.345 & 0.031 &  174.0 &  9.6 & 185.300 &  81.275 &  176.4 & 1.71 & 0.11 & 25.7 & 1.51 & 0.27 & 27.8 & 1.00 \\
12:15:55.749 &  -0:40:01.76 & 19.933 & 0.027 & 1.014 & 0.134 & -0.306 & 0.045 &   67.9 & 14.8 & 284.420 &  60.922 &  -30.6 & 0.92 & 0.17 & 60.9 & 2.53 & 0.23 & 28.3 & 0.60 \\
12:16:06.292 &  19:19:56.78 & 17.567 & 0.027 & 1.043 & 0.036 & -0.289 & 0.034 &   85.8 &  9.8 & 254.929 &  78.752 &   49.9 & 0.88 & 0.10 & 29.4 & 2.58 & 0.15 & 17.7 & 0.66 \\
12:16:25.834 &  -1:48:04.59 & 18.457 & 0.017 & 0.585 & 0.033 & -0.368 & 0.025 &   99.2 &  9.9 & 285.289 &  59.867 &   -2.3 & 1.66 & 0.09 & 27.9 & 1.58 & 0.25 & 28.8 & 1.00 \\
12:16:36.800 &  22:02:15.45 & 19.530 & 0.020 & 0.917 & 0.068 & -0.238 & 0.032 &  -21.4 & 13.7 & 243.798 &  80.592 &  -48.1 & 0.91 & 0.14 & 56.1 & 2.52 & 0.19 & 29.0 & 0.57 \\
12:17:17.827 &   2:27:31.71 & 17.114 & 0.020 & 0.527 & 0.029 & -0.349 & 0.024 &  113.0 &  9.7 & 283.152 &  64.012 &   24.4 & 1.76 & 0.10 & 19.4 & 1.45 & 0.27 & 21.2 & 1.00 \\
12:17:43.466 &  39:33:11.27 & 19.303 & 0.024 & 0.977 & 0.095 & -0.247 & 0.033 &  -90.6 & 35.0 & 150.232 &  75.735 &  -58.2 & 0.89 & 0.14 & 52.6 & 2.54 & 0.20 & 27.4 & 0.46 \\
12:17:55.465 &  37:29:38.76 & 18.043 & 0.021 & 0.979 & 0.035 & -0.289 & 0.028 &  -11.2 &  9.9 & 155.102 &  77.460 &   14.4 & 0.99 & 0.10 & 32.9 & 2.45 & 0.17 & 20.4 & 0.70 \\
12:18:23.288 &  23:16:11.87 & 19.192 & 0.025 & 0.587 & 0.041 & -0.349 & 0.031 &  -71.5 &  9.9 & 238.402 &  81.588 &  -93.2 & 1.64 & 0.11 & 39.1 & 1.60 & 0.27 & 39.7 & 1.00 \\
12:20:01.623 &  51:52:04.06 & 20.099 & 0.032 & 1.017 & 0.113 & -0.270 & 0.045 &  -90.3 & 13.3 & 134.260 &  64.564 &  -17.6 & 0.91 & 0.17 & 72.2 & 2.54 & 0.22 & 36.2 & 0.56 \\
12:20:07.998 &  38:57:53.79 & 17.491 & 0.026 & 0.860 & 0.033 & -0.292 & 0.029 & -106.0 &  9.9 & 149.861 &  76.481 &  -74.6 & 1.14 & 0.11 & 26.6 & 2.26 & 0.20 & 19.1 & 0.83 \\
12:20:24.752 &  31:59:53.45 & 17.079 & 0.018 & 0.988 & 0.030 & -0.293 & 0.022 &   32.9 &  9.8 & 175.263 &  81.682 &   41.3 & 0.98 & 0.09 & 16.1 & 2.48 & 0.16 &  9.6 & 0.74 \\
12:21:00.794 &  -3:11:39.91 & 19.890 & 0.030 & 1.032 & 0.108 & -0.198 & 0.043 & -104.2 & 28.5 & 288.151 &  58.801 & -207.3 & 0.73 & 0.16 & 69.5 & 2.75 & 0.22 & 29.0 & 0.35 \\
12:21:18.297 &  -0:16:52.00 & 17.657 & 0.018 & 0.584 & 0.032 & -0.319 & 0.024 &  160.3 & 10.0 & 286.896 &  61.650 &   65.7 & 1.62 & 0.12 & 24.1 & 1.66 & 0.28 & 23.8 & 1.00 \\
12:21:43.998 &  29:53:08.79 & 18.263 & 0.029 & 0.944 & 0.042 & -0.330 & 0.034 &  -33.5 &  9.8 & 188.278 &  82.914 &  -31.6 & 1.04 & 0.10 & 35.4 & 2.39 & 0.19 & 22.6 & 0.74 \\
12:21:53.426 &  28:20:06.19 & 17.167 & 0.018 & 0.740 & 0.025 & -0.307 & 0.024 &  -31.3 &  9.5 & 200.759 &  83.349 &  -34.5 & 1.33 & 0.09 & 16.0 & 2.03 & 0.22 & 12.6 & 0.97 \\
12:22:00.883 &  12:41:30.77 & 19.478 & 0.032 & 1.039 & 0.097 & -0.288 & 0.041 &    0.5 & 10.4 & 275.966 &  74.004 &  -54.0 & 0.89 & 0.16 & 53.8 & 2.56 & 0.23 & 26.5 & 0.73 \\
12:22:56.645 &  39:12:14.59 & 18.435 & 0.015 & 0.633 & 0.033 & -0.328 & 0.022 & -141.0 &  9.8 & 147.322 &  76.544 & -107.7 & 1.54 & 0.10 & 21.1 & 1.74 & 0.26 & 19.1 & 1.00 \\
12:23:10.924 &  31:04:30.30 & 19.159 & 0.053 & 1.121 & 0.091 & -0.289 & 0.057 &  -58.9 & 10.3 & 178.653 &  82.673 &  -52.4 & 0.78 & 0.14 & 45.8 & 2.69 & 0.18 & 19.1 & 0.49 \\
12:23:12.785 &   6:34:14.31 & 19.796 & 0.030 & 0.880 & 0.091 & -0.242 & 0.043 &   28.2 & 12.6 & 283.593 &  68.376 &  -44.9 & 0.95 & 0.20 & 57.0 & 2.47 & 0.27 & 28.1 & 0.55 \\
12:23:52.638 &   3:33:47.68 & 17.449 & 0.021 & 0.841 & 0.037 & -0.319 & 0.026 &   46.4 &  9.8 & 286.119 &  65.532 &  -35.5 & 1.18 & 0.10 & 25.3 & 2.22 & 0.21 & 18.6 & 0.95 \\
12:24:13.598 &  21:51:53.77 & 18.157 & 0.033 & 1.085 & 0.046 & -0.342 & 0.041 &   91.0 &  9.9 & 251.824 &  81.876 &   67.5 & 0.83 & 0.10 & 27.8 & 2.64 & 0.15 & 12.8 & 0.69 \\
12:24:44.984 &  58:33:13.95 & 18.506 & 0.026 & 0.543 & 0.046 & -0.334 & 0.042 &  -86.9 &  9.6 & 129.543 &  58.231 &    7.3 & 1.73 & 0.14 & 29.0 & 1.49 & 0.30 & 31.6 & 1.00 \\
12:25:10.919 &   2:03:18.23 & 18.786 & 0.028 & 0.820 & 0.053 & -0.343 & 0.033 &  130.4 &  9.6 & 287.734 &  64.150 &   44.7 & 1.22 & 0.13 & 36.6 & 2.16 & 0.25 & 25.5 & 0.93 \\
12:25:23.402 &   5:22:33.85 & 19.334 & 0.029 & 0.617 & 0.072 & -0.316 & 0.036 &  442.7 & 11.9 & 285.860 &  67.380 &  367.1 & 1.57 & 0.19 & 41.7 & 1.69 & 0.33 & 39.8 & 0.85 \\
12:25:30.952 &  23:04:45.96 & 17.206 & 0.028 & 1.137 & 0.068 & -0.301 & 0.038 &  -64.5 &  9.8 & 246.098 &  82.871 &  -83.4 & 0.78 & 0.12 & 18.5 & 2.71 & 0.15 &  9.4 & 0.61 \\
12:25:31.758 &  25:36:04.90 & 19.054 & 0.019 & 0.858 & 0.058 & -0.259 & 0.027 & -132.0 & 11.9 & 226.217 &  84.000 & -142.5 & 1.06 & 0.16 & 38.1 & 2.33 & 0.24 & 21.3 & 0.59 \\
12:25:50.775 &   4:58:32.31 & 19.607 & 0.028 & 0.762 & 0.077 & -0.284 & 0.040 &   49.4 & 11.5 & 286.410 &  67.023 &  -27.2 & 1.22 & 0.19 & 51.0 & 2.15 & 0.29 & 34.7 & 0.83 \\
12:26:02.452 &   2:54:07.66 & 18.879 & 0.018 & 0.936 & 0.048 & -0.294 & 0.028 &  -18.2 & 10.0 & 287.759 &  65.024 & -100.9 & 1.03 & 0.10 & 43.5 & 2.41 & 0.18 & 26.3 & 0.68 \\
12:27:07.357 &  14:25:25.27 & 20.267 & 0.023 & 0.935 & 0.118 & -0.252 & 0.039 &   -3.0 & 14.4 & 277.680 &  76.089 &  -49.4 & 0.98 & 0.19 & 70.3 & 2.44 & 0.27 & 35.6 & 0.58 \\
12:27:15.239 &  23:39:37.27 & 18.400 & 0.018 & 0.891 & 0.036 & -0.274 & 0.025 &  -51.1 &  9.9 & 243.991 &  83.530 &  -67.2 & 1.07 & 0.11 & 36.1 & 2.34 & 0.19 & 23.3 & 0.71 \\
12:27:42.060 &  11:12:02.26 & 19.485 & 0.031 & 0.700 & 0.080 & -0.278 & 0.044 &  -46.0 & 10.6 & 282.479 &  73.122 & -102.3 & 1.27 & 0.26 & 42.4 & 2.07 & 0.35 & 29.2 & 0.88 \\
12:28:26.726 &  26:50:55.67 & 18.889 & 0.018 & 0.564 & 0.051 & -0.291 & 0.029 & -175.9 & 10.1 & 214.727 &  84.868 & -180.9 & 1.55 & 0.16 & 27.4 & 1.75 & 0.30 & 25.1 & 0.91 \\
12:28:33.905 &  -1:23:11.65 & 17.334 & 0.022 & 0.754 & 0.030 & -0.327 & 0.026 &  -18.6 &  9.6 & 291.082 &  60.959 & -112.6 & 1.34 & 0.09 & 22.1 & 1.99 & 0.20 & 18.2 & 0.98 \\
12:29:07.276 &  23:24:34.04 & 18.004 & 0.022 & 0.986 & 0.066 & -0.302 & 0.035 & -128.5 &  9.7 & 248.077 &  83.732 & -144.6 & 0.97 & 0.11 & 32.8 & 2.48 & 0.17 & 20.2 & 0.66 \\
12:29:08.969 &  -1:24:15.29 & 19.701 & 0.025 & 0.995 & 0.083 & -0.200 & 0.038 &   -8.8 & 15.4 & 291.394 &  60.967 & -102.5 & 0.73 & 0.17 & 66.0 & 2.74 & 0.24 & 29.1 & 0.34 \\
12:31:34.019 &  11:27:54.60 & 19.654 & 0.029 & 0.897 & 0.081 & -0.237 & 0.040 &  -15.2 & 17.1 & 285.379 &  73.656 &  -68.7 & 0.96 & 0.19 & 52.6 & 2.45 & 0.26 & 25.9 & 0.63 \\
12:31:40.690 &   4:09:42.22 & 19.250 & 0.019 & 0.671 & 0.063 & -0.374 & 0.031 &   41.8 & 15.2 & 290.466 &  66.554 &  -34.2 & 1.51 & 0.14 & 33.0 & 1.78 & 0.27 & 28.9 & 1.00 \\
12:32:01.413 &  27:30:24.39 & 17.644 & 0.034 & 0.539 & 0.041 & -0.295 & 0.039 &   13.9 &  9.8 & 206.786 &  85.668 &   12.7 & 1.59 & 0.19 & 18.0 & 1.66 & 0.33 & 17.6 & 0.81 \\
12:32:07.180 &  -3:18:32.82 & 19.531 & 0.023 & 0.623 & 0.061 & -0.384 & 0.033 &  319.4 & 17.2 & 293.482 &  59.208 &  221.9 & 1.59 & 0.14 & 36.1 & 1.64 & 0.30 & 35.2 & 1.00 \\
12:32:58.586 &  31:34:14.77 & 17.245 & 0.020 & 0.910 & 0.035 & -0.292 & 0.024 & -141.3 &  9.6 & 163.985 &  84.008 & -128.7 & 1.08 & 0.10 & 14.7 & 2.35 & 0.19 &  8.7 & 0.76 \\
12:33:09.538 &  14:33:03.43 & 17.858 & 0.025 & 0.953 & 0.044 & -0.288 & 0.030 &    9.0 &  9.7 & 283.314 &  76.721 &  -33.8 & 0.98 & 0.11 & 29.1 & 2.47 & 0.18 & 17.9 & 1.00 \\
12:33:16.020 &  63:43:05.44 & 17.659 & 0.014 & 0.912 & 0.023 & -0.329 & 0.019 &  -35.4 &  9.7 & 126.295 &  53.291 &   75.3 & 1.08 & 0.09 & 26.6 & 2.33 & 0.18 & 18.0 & 0.91 \\
12:33:48.564 &   3:51:01.01 & 20.004 & 0.027 & 1.025 & 0.102 & -0.250 & 0.044 &   30.4 & 11.3 & 291.916 &  66.344 &  -45.4 & 0.86 & 0.17 & 73.1 & 2.58 & 0.24 & 36.5 & 0.55 \\
12:33:58.321 &  16:23:11.32 & 17.150 & 0.029 & 1.017 & 0.042 & -0.294 & 0.033 & -118.1 &  9.8 & 281.380 &  78.522 & -154.6 & 0.92 & 0.10 & 25.6 & 2.54 & 0.17 & 16.3 & 0.69 \\
12:34:03.852 &  13:09:09.95 & 19.352 & 0.026 & 0.645 & 0.053 & -0.337 & 0.035 &  -31.8 & 11.6 & 285.859 &  75.445 &  -78.6 & 1.51 & 0.14 & 30.2 & 1.77 & 0.28 & 26.1 & 0.91 \\
12:35:07.336 &   0:20:05.90 & 18.970 & 0.017 & 1.017 & 0.046 & -0.306 & 0.023 &  -28.7 & 10.2 & 293.937 &  62.922 & -114.1 & 0.95 & 0.10 & 37.8 & 2.51 & 0.17 & 18.0 & 0.71 \\
12:36:38.165 &  22:05:06.35 & 18.219 & 0.033 & 1.089 & 0.051 & -0.288 & 0.038 &   68.0 &  9.9 & 268.401 &  83.938 &   51.4 & 0.83 & 0.12 & 38.0 & 2.64 & 0.17 & 21.1 & 0.54 \\
12:37:50.757 &   7:08:06.79 & 19.294 & 0.024 & 0.870 & 0.053 & -0.236 & 0.030 &   42.0 & 11.5 & 293.143 &  69.748 &  -21.6 & 0.96 & 0.17 & 45.8 & 2.44 & 0.24 & 23.6 & 0.58 \\
12:38:00.096 &  19:46:31.45 & 17.155 & 0.019 & 0.486 & 0.025 & -0.365 & 0.025 & -185.4 & 10.3 & 279.495 &  82.027 & -208.8 & 1.87 & 0.09 & 12.0 & 1.28 & 0.27 & 14.8 & 1.00 \\
12:38:29.518 &  16:43:34.84 & 17.846 & 0.021 & 0.771 & 0.034 & -0.272 & 0.029 &   -2.5 & 10.4 & 286.191 &  79.174 &  -35.5 & 1.22 & 0.13 & 19.4 & 2.14 & 0.21 & 12.9 & 0.90 \\
12:38:38.146 &  40:42:24.41 & 19.664 & 0.021 & 0.971 & 0.063 & -0.260 & 0.035 &  -55.1 & 14.2 & 133.128 &  76.167 &  -10.5 & 0.95 & 0.13 & 52.1 & 2.48 & 0.19 & 24.6 & 0.64 \\
12:38:42.788 &  24:05:37.49 & 19.089 & 0.022 & 0.810 & 0.056 & -0.259 & 0.028 &  -77.8 &  9.9 & 258.797 &  85.824 &  -86.8 & 1.09 & 0.15 & 38.7 & 2.29 & 0.22 & 22.5 & 0.82 \\
12:38:51.982 &   7:52:20.90 & 19.738 & 0.020 & 0.858 & 0.097 & -0.269 & 0.034 &   39.7 & 12.1 & 293.554 &  70.515 &  -21.0 & 1.04 & 0.21 & 52.7 & 2.38 & 0.30 & 27.8 & 0.62 \\
12:39:10.988 &  12:52:56.73 & 19.345 & 0.025 & 0.577 & 0.052 & -0.329 & 0.034 &    0.5 & 10.2 & 290.940 &  75.467 &  -44.4 & 1.65 & 0.12 & 32.3 & 1.61 & 0.27 & 32.9 & 1.00 \\
12:39:49.471 &   9:02:10.46 & 19.146 & 0.020 & 1.037 & 0.071 & -0.303 & 0.036 &    7.2 & 10.3 & 293.758 &  71.700 &  -49.4 & 0.90 & 0.14 & 47.3 & 2.57 & 0.19 & 23.9 & 0.71 \\
12:40:45.612 &  17:39:11.46 & 18.012 & 0.015 & 0.879 & 0.028 & -0.304 & 0.020 &  -32.3 & 10.4 & 287.793 &  80.209 &  -61.1 & 1.15 & 0.09 & 21.2 & 2.24 & 0.19 & 12.9 & 0.84 \\
12:40:48.609 &  -3:37:08.36 & 18.504 & 0.018 & 0.994 & 0.037 & -0.286 & 0.024 &  -87.5 & 11.7 & 297.748 &  59.147 & -181.1 & 0.97 & 0.09 & 38.6 & 2.47 & 0.16 & 22.9 & 0.62 \\
12:41:09.987 &  21:56:11.13 & 17.814 & 0.027 & 1.112 & 0.035 & -0.281 & 0.030 &  138.0 & 10.1 & 278.127 &  84.308 &  123.2 & 0.83 & 0.11 & 32.7 & 2.63 & 0.16 & 18.8 & 0.61 \\
12:41:23.683 &   9:41:50.77 & 20.239 & 0.024 & 0.905 & 0.099 & -0.244 & 0.040 &   33.4 & 15.9 & 294.717 &  72.409 &  -20.3 & 0.97 & 0.18 & 67.8 & 2.44 & 0.25 & 33.1 & 0.57 \\
12:41:25.966 &  15:43:40.32 & 17.542 & 0.018 & 0.897 & 0.029 & -0.271 & 0.024 & -219.6 & 10.6 & 290.909 &  78.365 & -254.2 & 1.04 & 0.12 & 25.5 & 2.37 & 0.19 & 16.8 & 0.68 \\
12:41:46.335 &  27:53:11.86 & 18.753 & 0.027 & 0.959 & 0.047 & -0.327 & 0.035 & -143.6 &  9.9 & 192.877 &  87.723 & -138.8 & 1.01 & 0.11 & 41.1 & 2.41 & 0.19 & 24.6 & 0.79 \\
12:42:15.844 &  -0:24:54.22 & 19.999 & 0.023 & 0.964 & 0.087 & -0.221 & 0.036 &  322.1 & 13.4 & 297.982 &  62.368 &  238.4 & 0.81 & 0.15 & 74.0 & 2.65 & 0.21 & 35.1 & 0.54 \\
12:42:50.457 &  43:06:49.16 & 20.029 & 0.021 & 0.778 & 0.087 & -0.296 & 0.038 &  -75.8 & 11.1 & 128.604 &  73.920 &  -21.8 & 1.28 & 0.18 & 61.8 & 2.06 & 0.28 & 44.8 & 0.86 \\
12:43:20.127 &   9:27:13.18 & 17.705 & 0.015 & 0.826 & 0.032 & -0.326 & 0.023 &  -17.0 & 10.4 & 296.367 &  72.222 &  -70.4 & 1.21 & 0.08 & 17.5 & 2.18 & 0.18 & 11.3 & 0.89 \\
12:43:28.553 &  -1:44:56.68 & 19.559 & 0.019 & 0.622 & 0.051 & -0.342 & 0.033 &   84.3 & 12.1 & 298.818 &  61.059 &   -2.6 & 1.57 & 0.13 & 36.3 & 1.69 & 0.28 & 34.3 & 1.00 \\
12:43:38.945 &  -2:09:51.88 & 18.708 & 0.020 & 0.853 & 0.041 & -0.341 & 0.034 &  324.9 & 10.4 & 298.954 &  60.648 &  237.0 & 1.18 & 0.10 & 39.1 & 2.21 & 0.21 & 27.0 & 0.84 \\
12:44:18.750 &  68:21:33.26 & 17.950 & 0.037 & 0.369 & 0.056 & -0.378 & 0.041 & -223.9 & 10.1 & 123.928 &  48.755 &  -99.0 & 2.15 & 0.16 & 19.9 & 0.90 & 0.38 & 30.8 & 1.00 \\
12:46:11.497 &   2:17:15.22 & 17.969 & 0.013 & 0.767 & 0.027 & -0.287 & 0.025 &  124.4 &  9.8 & 299.809 &  65.128 &   50.8 & 1.24 & 0.13 & 19.4 & 2.13 & 0.22 & 12.7 & 0.85 \\
12:46:55.871 &   9:14:52.77 & 19.736 & 0.023 & 0.981 & 0.087 & -0.284 & 0.038 &  -29.3 & 14.5 & 299.314 &  72.088 &  -81.4 & 0.97 & 0.15 & 62.7 & 2.45 & 0.21 & 35.0 & 0.71 \\
12:47:12.038 &  30:25:49.15 & 19.925 & 0.018 & 0.790 & 0.082 & -0.312 & 0.032 &  -96.0 & 12.6 & 138.384 &  86.570 &  -80.3 & 1.29 & 0.14 & 50.5 & 2.07 & 0.24 & 34.6 & 0.90 \\
12:47:37.475 &   4:04:09.20 & 19.163 & 0.021 & 0.647 & 0.045 & -0.333 & 0.030 &   49.4 &  9.8 & 300.499 &  66.923 &  -18.0 & 1.52 & 0.12 & 31.9 & 1.77 & 0.28 & 28.2 & 1.00 \\
12:48:15.951 &  11:25:35.66 & 17.581 & 0.024 & 0.536 & 0.037 & -0.316 & 0.032 &  172.8 &  9.7 & 300.062 &  74.281 &  128.3 & 1.71 & 0.13 & 22.7 & 1.52 & 0.29 & 24.1 & 1.00 \\
12:48:21.977 &  43:13:47.30 & 17.713 & 0.020 & 0.755 & 0.049 & -0.268 & 0.028 &  -20.8 &  9.6 & 124.948 &  73.886 &   35.8 & 1.20 & 0.17 & 25.5 & 2.17 & 0.26 & 18.7 & 0.74 \\
12:48:30.587 &  12:38:14.45 & 17.579 & 0.020 & 0.418 & 0.031 & -0.363 & 0.029 & -140.1 &  9.6 & 300.079 &  75.493 & -180.7 & 2.00 & 0.10 & 20.4 & 1.13 & 0.33 & 26.8 & 1.00 \\
12:48:34.384 &   1:46:06.89 & 19.340 & 0.027 & 0.989 & 0.077 & -0.332 & 0.037 &  301.8 &  9.7 & 301.255 &  64.631 &  228.1 & 0.97 & 0.13 & 43.4 & 2.47 & 0.20 & 20.6 & 1.00 \\
12:49:02.008 &  -3:22:36.98 & 18.516 & 0.023 & 0.725 & 0.039 & -0.255 & 0.029 &  153.9 &  9.9 & 301.744 &  59.490 &   65.5 & 1.20 & 0.17 & 25.8 & 2.17 & 0.25 & 15.9 & 0.84 \\
12:49:31.867 &  -2:51:21.55 & 18.160 & 0.016 & 0.823 & 0.034 & -0.262 & 0.024 &  -17.0 & 13.2 & 301.973 &  60.013 & -103.6 & 1.12 & 0.15 & 22.4 & 2.26 & 0.23 & 12.8 & 0.65 \\
12:49:31.953 &  23:52:48.06 & 20.279 & 0.023 & 0.966 & 0.096 & -0.255 & 0.039 &    0.9 & 11.6 & 295.289 &  86.723 &   -3.3 & 0.91 & 0.16 & 79.3 & 2.52 & 0.21 & 40.5 & 0.49 \\
12:50:02.151 &   1:55:29.65 & 17.910 & 0.018 & 0.934 & 0.033 & -0.302 & 0.023 &  128.1 &  9.8 & 302.103 &  64.795 &   55.6 & 1.06 & 0.10 & 20.3 & 2.37 & 0.17 & 10.8 & 0.75 \\
12:51:16.048 &  15:16:13.78 & 19.161 & 0.017 & 0.356 & 0.039 & -0.370 & 0.028 &  255.9 & 13.5 & 302.721 &  78.141 &  225.1 & 2.17 & 0.13 & 21.6 & 0.90 & 0.37 & 40.9 & 1.00 \\
12:51:20.824 &  37:59:21.42 & 20.136 & 0.025 & 0.453 & 0.062 & -0.398 & 0.043 &  -45.7 & 11.7 & 123.027 &  79.139 &   -4.0 & 1.91 & 0.16 & 40.3 & 1.27 & 0.36 & 55.4 & 1.00 \\
12:51:30.107 &  19:42:59.57 & 19.778 & 0.021 & 1.038 & 0.089 & -0.203 & 0.031 & -134.7 & 13.0 & 303.048 &  82.588 & -151.2 & 0.73 & 0.14 & 58.8 & 2.73 & 0.20 & 20.4 & 0.45 \\
12:51:38.203 &   7:56:29.97 & 19.921 & 0.019 & 0.960 & 0.079 & -0.256 & 0.031 &   66.6 & 14.3 & 303.082 &  70.813 &   13.2 & 0.94 & 0.14 & 58.4 & 2.48 & 0.20 & 27.0 & 0.60 \\
12:52:48.842 &  52:16:04.11 & 17.996 & 0.028 & 0.506 & 0.039 & -0.365 & 0.036 &  -96.8 &  9.7 & 122.436 &  64.859 &  -11.8 & 1.84 & 0.11 & 23.7 & 1.32 & 0.27 & 28.3 & 1.00 \\
12:53:01.084 &  33:33:04.98 & 19.670 & 0.027 & 0.981 & 0.069 & -0.293 & 0.037 & -265.4 & 35.0 & 119.992 &  83.568 & -237.0 & 0.98 & 0.14 & 50.2 & 2.46 & 0.20 & 23.8 & 0.66 \\
12:53:54.080 &   6:56:25.38 & 19.870 & 0.027 & 0.925 & 0.130 & -0.367 & 0.051 &   33.0 & 16.8 & 304.703 &  69.804 &  -22.2 & 1.02 & 0.21 & 62.5 & 2.40 & 0.30 & 35.1 & 0.77 \\
12:54:05.938 &   2:01:16.27 & 17.462 & 0.021 & 0.493 & 0.036 & -0.348 & 0.026 &  247.8 &  9.8 & 304.492 &  64.885 &  177.9 & 1.82 & 0.11 & 10.4 & 1.40 & 0.32 & 12.8 & 1.00 \\
12:55:29.853 &  15:27:50.19 & 17.275 & 0.011 & 0.504 & 0.019 & -0.376 & 0.028 &   69.4 &  9.8 & 307.760 &  78.298 &   41.6 & 1.80 & 0.09 & 19.3 & 1.45 & 0.33 & 21.4 & 1.00 \\
12:55:47.277 &  11:16:01.39 & 19.811 & 0.024 & 0.974 & 0.087 & -0.209 & 0.035 &   85.2 & 35.0 & 306.829 &  74.106 &   44.4 & 0.79 & 0.18 & 68.2 & 2.67 & 0.27 & 31.6 & 0.45 \\
12:56:10.993 &  40:36:11.57 & 17.316 & 0.029 & 0.820 & 0.046 & -0.280 & 0.032 & -133.0 &  9.7 & 119.074 &  76.490 &  -81.2 & 1.15 & 0.14 & 11.2 & 2.25 & 0.23 &  5.6 & 0.75 \\
12:57:05.256 &  34:20:06.27 & 20.054 & 0.024 & 0.980 & 0.082 & -0.257 & 0.035 & -141.2 & 11.9 & 113.725 &  82.692 & -108.4 & 0.93 & 0.14 & 61.5 & 2.50 & 0.21 & 27.4 & 0.60 \\
12:59:18.506 &  10:16:43.85 & 18.752 & 0.025 & 1.034 & 0.044 & -0.305 & 0.129 &   85.0 & 10.5 & 309.577 &  73.049 &   43.1 & 0.88 & 0.10 & 33.0 & 2.58 & 0.15 & 13.7 & 0.66 \\
12:59:32.562 &   7:55:29.32 & 17.339 & 0.015 & 1.022 & 0.023 & -0.282 & 0.023 &  141.6 & 10.1 & 309.006 &  70.701 &   92.6 & 0.93 & 0.09 & 17.6 & 2.52 & 0.15 &  9.5 & 0.72 \\
12:59:35.473 &  42:39:23.71 & 18.693 & 0.019 & 0.499 & 0.036 & -0.318 & 0.041 &  -23.8 &  9.9 & 117.356 &  74.383 &   35.7 & 1.74 & 0.15 & 28.7 & 1.50 & 0.31 & 31.6 & 1.00 \\
13:00:18.577 &  17:03:06.99 & 20.323 & 0.026 & 0.945 & 0.102 & -0.267 & 0.044 &   88.8 & 14.8 & 314.894 &  79.717 &   68.6 & 0.99 & 0.18 & 68.7 & 2.43 & 0.26 & 33.4 & 0.65 \\
13:00:22.100 &   9:07:34.16 & 19.373 & 0.020 & 1.018 & 0.066 & -0.316 & 0.031 &  163.8 & 16.2 & 310.026 &  71.874 &  119.0 & 0.94 & 0.11 & 49.9 & 2.50 & 0.18 & 25.7 & 0.73 \\
13:00:40.097 &  10:00:53.58 & 17.713 & 0.012 & 0.780 & 0.030 & -0.329 & 0.021 &  -27.6 & 10.0 & 310.615 &  72.749 &  -69.5 & 1.29 & 0.09 & 26.0 & 2.07 & 0.20 & 20.4 & 0.98 \\
13:01:19.617 &   5:09:27.35 & 19.494 & 0.016 & 0.997 & 0.074 & -0.277 & 0.026 &  -97.6 & 20.4 & 309.490 &  67.903 & -153.9 & 0.96 & 0.12 & 46.3 & 2.47 & 0.19 & 21.3 & 0.56 \\
13:02:10.634 &  20:48:12.46 & 19.756 & 0.036 & 0.656 & 0.082 & -0.310 & 0.044 &  -96.1 & 18.9 & 324.672 &  83.216 & -103.4 & 1.49 & 0.21 & 40.3 & 1.79 & 0.36 & 34.5 & 0.81 \\
13:02:13.968 &  -1:46:10.28 & 19.946 & 0.025 & 0.977 & 0.095 & -0.255 & 0.045 &   29.3 & 18.3 & 308.500 &  60.985 &  -46.9 & 0.90 & 0.15 & 58.5 & 2.55 & 0.21 & 24.4 & 0.50 \\
13:02:30.671 &   5:32:37.21 & 18.736 & 0.017 & 0.971 & 0.039 & -0.292 & 0.025 &  128.2 & 11.5 & 310.380 &  68.255 &   73.7 & 1.01 & 0.09 & 27.4 & 2.42 & 0.17 & 10.7 & 0.66 \\
13:02:55.163 &  11:01:05.14 & 18.234 & 0.029 & 0.548 & 0.041 & -0.372 & 0.036 &    6.4 & 10.1 & 312.997 &  73.665 &  -31.1 & 1.72 & 0.11 & 23.5 & 1.51 & 0.30 & 25.4 & 1.00 \\
13:03:27.638 &   5:47:07.08 & 17.978 & 0.017 & 0.959 & 0.043 & -0.306 & 0.025 &  -84.4 & 10.4 & 311.095 &  68.466 & -137.6 & 1.01 & 0.10 & 17.4 & 2.43 & 0.18 &  6.0 & 0.74 \\
13:04:07.100 &  43:11:08.68 & 17.398 & 0.022 & 0.511 & 0.038 & -0.338 & 0.029 &  156.6 &  9.9 & 114.664 &  73.740 &  219.7 & 1.77 & 0.12 &  8.3 & 1.46 & 0.30 & 10.1 & 1.00 \\
13:04:58.718 &  62:34:55.18 & 19.937 & 0.028 & 0.809 & 0.089 & -0.356 & 0.038 &   65.9 & 35.0 & 120.250 &  54.476 &  181.9 & 1.22 & 0.19 & 59.8 & 2.17 & 0.29 & 40.3 & 0.92 \\
13:05:29.607 &  14:06:42.23 & 19.857 & 0.033 & 0.862 & 0.123 & -0.210 & 0.043 & -141.6 & 29.2 & 317.768 &  76.577 & -168.1 & 0.83 & 0.23 & 67.4 & 2.62 & 0.33 & 32.1 & 0.49 \\
13:06:43.476 &  43:54:09.23 & 19.983 & 0.025 & 1.033 & 0.122 & -0.224 & 0.041 & -182.7 & 13.4 & 113.508 &  72.945 & -116.5 & 0.82 & 0.17 & 71.5 & 2.64 & 0.22 & 33.3 & 0.42 \\
13:07:29.935 &  43:55:58.11 & 17.830 & 0.020 & 1.076 & 0.032 & -0.281 & 0.028 & -105.2 & 10.0 & 113.065 &  72.886 &  -38.5 & 0.88 & 0.10 & 26.2 & 2.58 & 0.16 & 14.1 & 0.58 \\
13:07:53.638 &  30:35:52.08 & 18.307 & 0.019 & 0.436 & 0.037 & -0.336 & 0.025 &  -27.9 &  9.6 &  77.828 &  84.999 &   -1.4 & 1.96 & 0.12 & 10.6 & 1.18 & 0.31 & 18.6 & 1.00 \\
13:08:10.807 &  21:58:53.20 & 19.119 & 0.023 & 0.775 & 0.051 & -0.329 & 0.031 &   54.4 & 10.3 & 340.325 &  83.600 &   54.1 & 1.28 & 0.11 & 31.7 & 2.08 & 0.21 & 20.7 & 0.98 \\
13:09:04.441 &  43:25:11.03 & 19.604 & 0.034 & 1.007 & 0.078 & -0.245 & 0.043 &  -92.3 & 11.7 & 111.713 &  73.322 &  -26.4 & 0.84 & 0.17 & 51.2 & 2.60 & 0.25 & 20.4 & 0.49 \\
13:09:44.658 &  14:43:21.38 & 17.319 & 0.017 & 0.660 & 0.029 & -0.314 & 0.028 &  -92.1 &  9.6 & 322.811 &  76.883 & -114.2 & 1.47 & 0.11 & 19.6 & 1.84 & 0.25 & 17.4 & 0.97 \\
13:10:24.974 &   4:57:17.30 & 17.097 & 0.018 & 0.876 & 0.028 & -0.288 & 0.026 &  199.1 & 10.0 & 315.290 &  67.370 &  147.5 & 1.12 & 0.10 & 14.3 & 2.28 & 0.20 &  9.3 & 0.75 \\
13:10:33.753 &  49:48:03.14 & 19.500 & 0.023 & 0.804 & 0.052 & -0.307 & 0.032 &  -38.9 &  9.7 & 115.007 &  67.032 &   45.7 & 1.20 & 0.11 & 39.3 & 2.20 & 0.20 & 22.6 & 0.92 \\
13:12:14.203 &  18:01:46.05 & 17.046 & 0.026 & 1.006 & 0.036 & -0.287 & 0.032 &  -37.9 & 10.3 & 331.779 &  79.716 &  -48.2 & 0.94 & 0.11 & 12.3 & 2.50 & 0.18 &  6.2 & 0.61 \\
13:12:20.482 &   2:02:57.45 & 19.592 & 0.023 & 0.915 & 0.085 & -0.289 & 0.035 &   63.8 & 12.1 & 315.098 &  64.426 &    4.7 & 1.08 & 0.14 & 46.8 & 2.34 & 0.22 & 25.1 & 0.62 \\
13:12:29.278 &   1:12:53.13 & 19.370 & 0.019 & 0.905 & 0.061 & -0.218 & 0.031 & -149.0 & 24.1 & 314.833 &  63.599 & -210.4 & 0.84 & 0.17 & 49.1 & 2.59 & 0.24 & 21.9 & 0.49 \\
13:12:50.313 &  18:18:13.94 & 17.183 & 0.025 & 0.900 & 0.035 & -0.277 & 0.029 &  -40.0 & 10.2 & 333.211 &  79.893 &  -49.2 & 1.06 & 0.11 & 10.6 & 2.35 & 0.18 &  4.7 & 0.70 \\
13:12:57.784 &  11:19:26.33 & 19.838 & 0.021 & 0.940 & 0.095 & -0.308 & 0.037 &   -2.4 & 13.1 & 321.715 &  73.406 &  -33.1 & 1.05 & 0.15 & 50.8 & 2.36 & 0.24 & 25.0 & 0.73 \\
13:13:38.711 &  32:19:05.78 & 17.379 & 0.025 & 1.098 & 0.033 & -0.272 & 0.031 &  -67.3 &  9.9 &  81.387 &  82.919 &  -32.5 & 0.82 & 0.11 & 18.6 & 2.64 & 0.15 &  9.1 & 0.59 \\
13:13:58.205 &  30:04:37.90 & 18.058 & 0.020 & 0.480 & 0.062 & -0.338 & 0.026 &  -79.0 &  9.5 &  65.065 &  84.243 &  -50.9 & 1.86 & 0.14 & 11.4 & 1.31 & 0.33 & 16.1 & 1.00 \\
13:14:03.321 &  14:02:19.66 & 19.306 & 0.019 & 0.956 & 0.062 & -0.255 & 0.031 &  -26.1 & 13.1 & 326.011 &  75.887 &  -47.8 & 0.96 & 0.15 & 40.3 & 2.47 & 0.22 & 17.2 & 0.58 \\
13:15:20.943 &  13:28:03.58 & 18.274 & 0.024 & 0.830 & 0.038 & -0.263 & 0.035 &  117.1 & 10.0 & 326.357 &  75.241 &   94.4 & 1.09 & 0.16 & 27.9 & 2.31 & 0.24 & 16.9 & 0.61 \\
13:16:12.729 &  13:11:15.33 & 19.396 & 0.023 & 0.941 & 0.065 & -0.268 & 0.033 &  -20.9 & 13.9 & 326.717 &  74.903 &  -44.0 & 0.99 & 0.14 & 42.6 & 2.43 & 0.21 & 19.7 & 0.63 \\
13:16:14.965 &   0:19:32.26 & 20.297 & 0.025 & 0.950 & 0.111 & -0.244 & 0.041 &  132.8 & 21.1 & 316.484 &  62.543 &   71.0 & 0.89 & 0.18 & 69.8 & 2.55 & 0.26 & 29.3 & 0.58 \\
13:16:56.833 &  48:27:16.74 & 17.961 & 0.043 & 0.927 & 0.079 & -0.366 & 0.046 & -145.5 &  9.9 & 111.538 &  68.105 &  -62.1 & 1.03 & 0.14 & 27.1 & 2.39 & 0.22 & 16.6 & 0.77 \\
13:17:55.891 &  10:40:23.80 & 19.499 & 0.021 & 1.025 & 0.072 & -0.273 & 0.030 &  -14.6 & 13.2 & 324.951 &  72.403 &  -44.4 & 0.91 & 0.11 & 44.5 & 2.54 & 0.16 & 16.9 & 0.48 \\
13:18:10.644 &  12:29:22.64 & 19.038 & 0.023 & 1.067 & 0.061 & -0.299 & 0.029 &  -31.7 & 10.4 & 327.408 &  74.077 &  -55.7 & 0.90 & 0.11 & 36.6 & 2.56 & 0.17 & 14.4 & 0.72 \\
13:19:02.554 &  24:37:21.31 & 20.388 & 0.023 & 0.980 & 0.113 & -0.262 & 0.039 &  144.0 & 13.5 &  12.489 &  83.306 &  158.0 & 0.93 & 0.18 & 71.1 & 2.50 & 0.24 & 31.1 & 0.61 \\
13:19:37.230 &   4:58:01.47 & 17.287 & 0.013 & 0.754 & 0.022 & -0.318 & 0.018 & -122.2 &  9.7 & 321.038 &  66.842 & -168.2 & 1.32 & 0.09 & 16.7 & 2.05 & 0.22 & 12.9 & 1.00 \\
13:19:47.375 &  51:20:14.52 & 18.386 & 0.012 & 0.631 & 0.029 & -0.328 & 0.021 &  -66.8 &  9.5 & 112.340 &  65.204 &   25.5 & 1.55 & 0.10 & 26.9 & 1.75 & 0.28 & 24.9 & 0.95 \\
13:20:18.346 &  46:05:47.50 & 18.988 & 0.017 & 1.054 & 0.052 & -0.282 & 0.028 &   90.8 & 10.9 & 108.038 &  70.188 &  169.1 & 0.91 & 0.11 & 44.0 & 2.55 & 0.17 & 22.7 & 0.64 \\
13:20:25.954 &   8:05:16.02 & 18.890 & 0.018 & 1.014 & 0.054 & -0.296 & 0.027 &    6.6 & 11.2 & 324.100 &  69.758 &  -29.5 & 0.95 & 0.12 & 30.9 & 2.50 & 0.19 & 11.1 & 0.58 \\
13:21:55.156 &  31:28:58.57 & 18.942 & 0.019 & 0.916 & 0.044 & -0.336 & 0.039 & -197.0 &  9.9 &  67.993 &  82.059 & -160.5 & 1.07 & 0.11 & 30.4 & 2.35 & 0.19 & 13.9 & 0.87 \\
13:22:42.332 &  12:31:29.34 & 19.232 & 0.024 & 1.003 & 0.065 & -0.338 & 0.035 &  -19.6 & 11.5 & 331.099 &  73.662 &  -40.8 & 0.95 & 0.11 & 39.0 & 2.49 & 0.17 & 16.4 & 0.75 \\
13:23:39.986 &  43:56:37.04 & 18.184 & 0.016 & 0.961 & 0.031 & -0.283 & 0.023 &  -64.4 & 10.3 & 103.898 &  71.974 &    9.3 & 1.00 & 0.10 & 33.6 & 2.43 & 0.16 & 20.7 & 0.73 \\
13:24:30.410 &   5:39:00.24 & 18.340 & 0.021 & 0.799 & 0.035 & -0.308 & 0.028 &  314.1 & 10.5 & 324.532 &  67.124 &  273.1 & 1.25 & 0.11 & 30.4 & 2.13 & 0.23 & 22.0 & 0.89 \\
13:25:03.163 &   4:32:39.39 & 18.241 & 0.023 & 0.484 & 0.031 & -0.342 & 0.030 & -155.4 & 10.3 & 323.943 &  66.036 & -199.4 & 1.84 & 0.11 & 19.1 & 1.36 & 0.30 & 23.4 & 1.00 \\
13:26:48.155 &   3:55:19.84 & 18.720 & 0.022 & 0.665 & 0.034 & -0.304 & 0.029 &  311.3 & 10.9 & 324.465 &  65.304 &  266.6 & 1.44 & 0.12 & 28.4 & 1.88 & 0.25 & 23.6 & 0.94 \\
13:27:51.731 &  14:37:25.75 & 18.447 & 0.013 & 0.926 & 0.034 & -0.288 & 0.020 & -204.5 & 10.4 & 338.908 &  74.890 & -216.2 & 1.06 & 0.10 & 29.3 & 2.35 & 0.20 & 16.8 & 0.74 \\
13:28:07.486 &  20:51:51.08 & 17.422 & 0.023 & 1.008 & 0.033 & -0.294 & 0.030 & -188.3 & 10.7 & 358.091 &  79.548 & -180.8 & 0.94 & 0.12 & 22.1 & 2.51 & 0.20 & 13.2 & 0.66 \\
13:28:19.894 &   8:27:16.88 & 20.429 & 0.034 & 0.690 & 0.111 & -0.304 & 0.052 &  -43.9 & 12.7 & 329.696 &  69.386 &  -74.2 & 1.39 & 0.24 & 57.4 & 1.92 & 0.37 & 43.7 & 0.75 \\
13:28:31.752 &   7:57:12.75 & 20.431 & 0.030 & 0.958 & 0.116 & -0.324 & 0.051 &  -30.2 & 11.8 & 329.257 &  68.908 &  -61.8 & 0.98 & 0.18 & 71.2 & 2.45 & 0.26 & 33.1 & 0.70 \\
13:29:52.097 &   3:54:09.72 & 19.748 & 0.026 & 0.907 & 0.077 & -0.258 & 0.038 &  -54.6 & 16.3 & 326.160 &  65.027 &  -97.5 & 1.01 & 0.15 & 48.6 & 2.40 & 0.21 & 22.4 & 0.60 \\
13:30:24.578 &  19:21:47.41 & 17.546 & 0.013 & 0.589 & 0.028 & -0.273 & 0.027 &  -74.9 &  9.9 & 354.010 &  78.162 &  -70.6 & 1.46 & 0.18 & 12.5 & 1.83 & 0.30 & 10.3 & 0.83 \\
13:31:40.800 &   2:43:04.16 & 19.339 & 0.018 & 0.889 & 0.058 & -0.313 & 0.028 &  243.1 &  9.9 & 326.168 &  63.760 &  197.8 & 1.11 & 0.13 & 36.2 & 2.31 & 0.24 & 17.6 & 0.79 \\
13:33:02.146 &  25:16:18.31 & 17.954 & 0.019 & 0.521 & 0.029 & -0.320 & 0.022 &  -35.7 &  9.9 &  23.999 &  80.491 &  -12.0 & 1.75 & 0.12 & 11.6 & 1.48 & 0.33 & 13.7 & 1.00 \\
13:33:23.882 &  10:24:40.30 & 20.440 & 0.027 & 0.688 & 0.119 & -0.299 & 0.046 &   11.3 & 18.8 & 335.518 &  70.580 &   -9.9 & 1.38 & 0.27 & 58.5 & 1.95 & 0.38 & 43.7 & 0.76 \\
13:33:54.349 &   2:20:36.62 & 18.941 & 0.022 & 0.509 & 0.040 & -0.298 & 0.028 &   67.0 & 11.8 & 327.039 &  63.210 &   22.0 & 1.69 & 0.17 & 29.8 & 1.56 & 0.33 & 31.5 & 1.00 \\
13:34:08.912 &   7:07:22.61 & 18.927 & 0.028 & 1.008 & 0.055 & -0.322 & 0.032 &   16.4 & 11.3 & 331.745 &  67.573 &  -14.3 & 0.95 & 0.10 & 31.8 & 2.50 & 0.16 & 12.0 & 0.82 \\
13:34:26.425 &  41:01:02.48 & 17.310 & 0.027 & 0.597 & 0.037 & -0.349 & 0.035 & -232.6 &  9.6 &  93.173 &  73.534 & -162.1 & 1.62 & 0.11 &  7.7 & 1.65 & 0.28 &  7.5 & 1.00 \\
13:34:44.814 &  24:03:08.41 & 19.412 & 0.019 & 0.843 & 0.053 & -0.259 & 0.027 &  153.8 & 13.7 &  17.831 &  79.768 &  174.8 & 1.09 & 0.15 & 39.4 & 2.30 & 0.23 & 19.8 & 0.67 \\
13:35:10.941 &   6:12:34.47 & 18.232 & 0.025 & 0.524 & 0.033 & -0.338 & 0.029 &   17.5 &  9.8 & 331.324 &  66.639 &  -15.3 & 1.77 & 0.10 & 19.5 & 1.45 & 0.28 & 22.4 & 1.00 \\
13:35:42.591 &   2:13:57.55 & 19.386 & 0.023 & 0.976 & 0.067 & -0.285 & 0.030 &   50.1 & 10.1 & 327.865 &  62.942 &    5.9 & 0.97 & 0.14 & 40.8 & 2.47 & 0.22 & 16.8 & 0.69 \\
13:35:50.962 &  12:21:18.17 & 18.688 & 0.021 & 0.939 & 0.037 & -0.308 & 0.028 & -109.0 & 10.7 & 340.253 &  71.930 & -122.8 & 1.06 & 0.10 & 26.2 & 2.37 & 0.18 & 11.2 & 0.76 \\
13:37:01.181 &  11:51:27.86 & 19.225 & 0.017 & 0.910 & 0.051 & -0.297 & 0.026 &  -29.3 & 12.2 & 340.152 &  71.355 &  -43.9 & 1.08 & 0.12 & 36.1 & 2.33 & 0.21 & 17.8 & 0.76 \\
13:37:57.401 &  -0:56:47.25 & 17.567 & 0.018 & 0.465 & 0.026 & -0.355 & 0.026 & -130.5 & 10.3 & 326.537 &  59.775 & -182.6 & 1.91 & 0.10 &  8.0 & 1.25 & 0.30 & 12.2 & 1.00 \\
13:38:35.949 &   0:50:41.89 & 18.653 & 0.017 & 0.911 & 0.036 & -0.291 & 0.023 & -100.4 & 11.1 & 328.183 &  61.382 & -146.9 & 1.06 & 0.11 & 28.7 & 2.38 & 0.20 & 14.5 & 0.74 \\
13:38:39.248 &  -3:24:35.13 & 19.750 & 0.028 & 0.816 & 0.078 & -0.217 & 0.059 &  -68.1 & 19.2 & 325.208 &  57.406 & -126.8 & 0.90 & 0.24 & 51.3 & 2.55 & 0.35 & 20.1 & 0.61 \\
13:38:58.677 &  -3:21:29.67 & 19.916 & 0.031 & 0.989 & 0.122 & -0.280 & 0.044 &   72.9 & 22.4 & 325.376 &  57.428 &   14.5 & 0.94 & 0.17 & 56.0 & 2.52 & 0.24 & 23.8 & 0.66 \\
13:40:20.947 &  -0:57:20.39 & 19.398 & 0.021 & 0.994 & 0.056 & -0.265 & 0.031 &   28.8 & 35.0 & 327.632 &  59.550 &  -21.8 & 0.93 & 0.11 & 42.8 & 2.50 & 0.17 & 17.6 & 0.56 \\
13:40:53.745 &  -1:42:37.98 & 18.522 & 0.019 & 0.981 & 0.041 & -0.299 & 0.036 & -152.1 & 11.3 & 327.335 &  58.797 & -204.6 & 0.98 & 0.10 & 26.4 & 2.45 & 0.17 & 11.3 & 0.73 \\
13:41:46.548 &  50:34:16.90 & 18.630 & 0.015 & 0.894 & 0.034 & -0.279 & 0.021 &   98.5 &  9.9 & 104.059 &  64.672 &  197.4 & 1.09 & 0.09 & 39.6 & 2.31 & 0.17 & 25.8 & 0.74 \\
13:42:14.240 &   4:12:41.80 & 17.522 & 0.022 & 1.018 & 0.032 & -0.282 & 0.025 &  231.5 & 10.5 & 333.031 &  64.073 &  197.2 & 0.93 & 0.12 & 14.2 & 2.52 & 0.17 &  4.6 & 0.66 \\
13:44:42.683 &   3:10:37.99 & 19.173 & 0.031 & 0.869 & 0.068 & -0.286 & 0.038 &   -9.2 & 10.5 & 333.227 &  62.871 &  -45.0 & 1.10 & 0.14 & 33.8 & 2.30 & 0.23 & 16.4 & 0.73 \\
13:44:52.457 &   8:52:49.54 & 17.082 & 0.018 & 0.954 & 0.026 & -0.281 & 0.022 &   66.7 & 10.2 & 340.118 &  67.806 &   48.0 & 1.01 & 0.09 & 12.5 & 2.41 & 0.16 &  6.8 & 0.63 \\
13:45:49.023 &  -2:04:10.26 & 17.870 & 0.016 & 0.841 & 0.031 & -0.255 & 0.021 & -168.4 & 10.7 & 329.244 &  57.996 & -218.8 & 1.08 & 0.14 & 15.6 & 2.31 & 0.21 &  6.1 & 0.78 \\
13:46:25.378 &   7:44:19.47 & 17.636 & 0.016 & 0.800 & 0.027 & -0.317 & 0.026 & -111.8 & 10.4 & 339.362 &  66.638 & -132.9 & 1.23 & 0.08 & 11.8 & 2.16 & 0.17 &  5.5 & 0.93 \\
13:46:36.196 &  -3:03:09.79 & 19.497 & 0.028 & 0.990 & 0.091 & -0.399 & 0.040 &   -0.3 & 35.0 & 328.861 &  57.016 &  -53.0 & 0.93 & 0.17 & 44.5 & 2.52 & 0.23 & 17.8 & 0.73 \\
13:47:16.653 &  10:46:11.15 & 18.168 & 0.022 & 0.609 & 0.033 & -0.293 & 0.031 &   32.9 &  9.9 & 344.374 &  69.018 &   21.4 & 1.52 & 0.16 & 22.4 & 1.75 & 0.31 & 20.3 & 0.94 \\
13:47:40.651 &   8:48:59.78 & 17.981 & 0.020 & 0.856 & 0.041 & -0.261 & 0.026 &   84.7 & 11.4 & 341.539 &  67.370 &   67.6 & 1.05 & 0.12 & 17.9 & 2.37 & 0.18 &  7.4 & 0.62 \\
13:47:50.048 &  40:55:34.54 & 18.364 & 0.030 & 1.190 & 0.044 & -0.296 & 0.034 &  -99.0 &  9.7 &  86.448 &  71.968 &  -22.4 & 0.74 & 0.10 & 41.2 & 2.76 & 0.13 & 21.0 & 1.00 \\
13:49:48.302 &  -2:46:39.23 & 17.590 & 0.019 & 0.596 & 0.036 & -0.358 & 0.025 & -119.6 & 10.3 & 330.408 &  56.946 & -169.5 & 1.63 & 0.09 &  8.6 & 1.62 & 0.25 &  8.7 & 1.00 \\
13:49:48.789 &   6:13:09.96 & 18.285 & 0.018 & 0.921 & 0.038 & -0.328 & 0.027 &   93.7 & 11.0 & 339.133 &  64.904 &   70.2 & 1.06 & 0.10 & 21.4 & 2.38 & 0.19 &  9.2 & 0.81 \\
13:49:49.239 &  36:33:39.12 & 20.271 & 0.028 & 0.969 & 0.113 & -0.222 & 0.042 & -105.7 & 15.5 &  73.892 &  74.453 &  -40.0 & 0.84 & 0.19 & 68.9 & 2.60 & 0.26 & 26.2 & 0.48 \\
13:50:11.826 &   8:12:06.91 & 19.050 & 0.024 & 0.898 & 0.057 & -0.274 & 0.031 &  -34.8 & 12.9 & 341.967 &  66.511 &  -52.2 & 1.06 & 0.14 & 35.2 & 2.34 & 0.22 & 18.1 & 0.74 \\
13:53:13.887 &  -3:15:55.55 & 17.546 & 0.027 & 0.502 & 0.035 & -0.340 & 0.030 &  123.9 &  9.9 & 331.442 &  56.149 &   74.8 & 1.80 & 0.11 & 13.1 & 1.41 & 0.28 & 15.5 & 1.00 \\
13:54:01.393 &   6:20:50.02 & 19.672 & 0.020 & 0.948 & 0.081 & -0.237 & 0.030 &  -58.5 & 18.9 & 341.347 &  64.444 &  -79.0 & 0.90 & 0.15 & 49.2 & 2.53 & 0.20 & 19.3 & 0.56 \\
13:54:53.097 &   0:32:24.70 & 17.924 & 0.016 & 0.853 & 0.026 & -0.314 & 0.020 &  -28.1 & 10.6 & 335.354 &  59.358 &  -65.1 & 1.18 & 0.09 & 15.7 & 2.21 & 0.19 &  7.7 & 0.91 \\
13:55:14.761 &   6:28:11.94 & 19.314 & 0.025 & 1.016 & 0.065 & -0.269 & 0.033 &  -69.9 & 13.2 & 342.089 &  64.376 &  -89.2 & 0.90 & 0.12 & 40.5 & 2.54 & 0.17 & 15.1 & 0.58 \\
13:56:11.862 &  -2:58:36.85 & 17.237 & 0.019 & 0.945 & 0.032 & -0.311 & 0.031 &   64.6 & 12.5 & 332.863 &  56.085 &   18.2 & 1.02 & 0.08 & 19.7 & 2.42 & 0.15 & 12.5 & 0.74 \\
13:56:23.034 &   0:42:59.88 & 19.525 & 0.025 & 1.046 & 0.060 & -0.297 & 0.033 &  -12.3 & 35.0 & 336.170 &  59.331 &  -47.9 & 0.89 & 0.11 & 45.9 & 2.57 & 0.16 & 17.4 & 1.00 \\
13:58:06.576 &  21:12:31.00 & 18.447 & 0.024 & 0.971 & 0.047 & -0.338 & 0.038 &   21.2 & 10.1 &  15.236 &  73.702 &   47.4 & 0.99 & 0.10 & 24.1 & 2.44 & 0.17 &  9.5 & 0.78 \\
13:58:07.270 &  -3:16:17.83 & 19.486 & 0.026 & 0.823 & 0.073 & -0.298 & 0.035 &   79.0 & 11.5 & 333.397 &  55.606 &   33.0 & 1.17 & 0.14 & 38.5 & 2.24 & 0.22 & 20.6 & 0.86 \\
13:58:37.476 &   6:37:57.24 & 18.869 & 0.020 & 0.778 & 0.047 & -0.324 & 0.030 & -151.3 & 14.9 & 343.874 &  64.025 & -168.0 & 1.29 & 0.11 & 25.1 & 2.07 & 0.22 & 15.2 & 0.98 \\
13:58:45.413 &  35:15:42.96 & 17.735 & 0.017 & 0.645 & 0.028 & -0.328 & 0.023 & -163.5 &  9.6 &  66.593 &  73.499 &  -96.8 & 1.52 & 0.09 & 13.8 & 1.79 & 0.25 & 12.0 & 1.00 \\
13:59:11.125 &   6:34:07.43 & 19.648 & 0.025 & 0.668 & 0.065 & -0.291 & 0.036 &   12.4 & 15.8 & 344.051 &  63.891 &   -4.1 & 1.38 & 0.17 & 37.4 & 1.96 & 0.30 & 26.9 & 0.80 \\
13:59:36.702 &   8:21:55.06 & 19.235 & 0.017 & 1.007 & 0.060 & -0.295 & 0.025 &  -72.6 & 12.0 & 346.778 &  65.257 &  -83.5 & 0.96 & 0.12 & 37.5 & 2.49 & 0.19 & 14.7 & 0.74 \\
14:00:21.760 &  15:05:16.43 & 19.590 & 0.022 & 0.857 & 0.066 & -0.335 & 0.030 &   96.4 & 11.0 & 359.497 &  69.957 &  105.9 & 1.18 & 0.12 & 40.2 & 2.21 & 0.22 & 22.1 & 0.94 \\
14:00:22.532 &   7:46:59.93 & 19.328 & 0.022 & 0.803 & 0.062 & -0.335 & 0.032 &   90.5 & 11.4 & 346.276 &  64.683 &   78.3 & 1.24 & 0.15 & 33.5 & 2.12 & 0.27 & 19.9 & 0.86 \\
14:00:32.039 &   1:12:09.44 & 19.155 & 0.027 & 0.734 & 0.058 & -0.329 & 0.036 &  -10.2 & 12.9 & 338.399 &  59.231 &  -41.7 & 1.35 & 0.13 & 28.5 & 1.98 & 0.24 & 19.3 & 1.00 \\
14:01:17.666 &   7:39:44.99 & 17.011 & 0.022 & 0.963 & 0.030 & -0.285 & 0.027 &   64.6 &  9.6 & 346.524 &  64.447 &   52.6 & 0.99 & 0.11 & 12.3 & 2.44 & 0.19 &  6.7 & 0.69 \\
14:01:26.098 &  10:02:23.69 & 18.656 & 0.017 & 0.889 & 0.042 & -0.276 & 0.022 & -163.4 & 12.7 & 350.240 &  66.250 & -168.2 & 1.08 & 0.12 & 25.3 & 2.32 & 0.20 & 11.4 & 0.73 \\
14:01:40.432 &   5:14:36.56 & 19.664 & 0.022 & 0.450 & 0.056 & -0.359 & 0.039 &  -75.8 & 22.5 & 343.445 &  62.454 &  -94.6 & 1.89 & 0.14 & 28.0 & 1.30 & 0.33 & 39.2 & 1.00 \\
14:01:53.248 &   0:05:25.18 & 19.067 & 0.021 & 1.028 & 0.049 & -0.270 & 0.030 &   22.9 & 35.0 & 337.865 &  58.102 &  -10.9 & 0.90 & 0.11 & 35.3 & 2.55 & 0.17 & 12.6 & 0.62 \\
14:02:15.420 &  11:17:21.25 & 19.263 & 0.019 & 0.979 & 0.057 & -0.251 & 0.032 &  -17.3 & 12.3 & 352.762 &  67.028 &  -17.9 & 0.90 & 0.14 & 39.0 & 2.54 & 0.20 & 14.1 & 0.51 \\
14:02:50.920 &   1:45:17.42 & 18.977 & 0.021 & 1.151 & 0.065 & -0.314 & 0.040 &   -7.6 & 19.7 & 339.932 &  59.396 &  -36.0 & 0.79 & 0.13 & 35.4 & 2.69 & 0.17 & 10.1 & 0.68 \\
14:03:06.544 &  14:50:04.97 & 19.432 & 0.021 & 1.031 & 0.073 & -0.229 & 0.030 &  278.9 & 13.1 &   0.148 &  69.284 &  289.4 & 0.81 & 0.14 & 60.0 & 2.63 & 0.21 & 30.1 & 0.47 \\
14:03:39.139 &  15:38:15.21 & 17.854 & 0.019 & 0.545 & 0.028 & -0.367 & 0.025 & -177.3 & 10.4 &   2.180 &  69.678 & -164.1 & 1.74 & 0.09 &  8.7 & 1.44 & 0.25 & 11.2 & 1.00 \\
14:03:57.631 &  15:47:50.77 & 17.709 & 0.011 & 1.022 & 0.025 & -0.334 & 0.020 &   76.5 & 12.0 &   2.677 &  69.716 &   90.4 & 0.92 & 0.10 & 14.9 & 2.53 & 0.17 &  3.2 & 0.79 \\
14:04:32.382 &  35:22:58.41 & 17.492 & 0.014 & 0.742 & 0.024 & -0.309 & 0.024 &  228.1 &  9.4 &  65.343 &  72.372 &  298.2 & 1.35 & 0.09 & 10.6 & 1.99 & 0.21 &  6.7 & 0.98 \\
14:04:39.513 &   8:47:38.92 & 18.970 & 0.016 & 0.956 & 0.050 & -0.268 & 0.028 &  -12.8 & 11.1 & 349.697 &  64.789 &  -19.2 & 0.96 & 0.11 & 32.6 & 2.48 & 0.18 & 12.8 & 0.63 \\
14:04:42.325 &  -0:43:08.09 & 19.401 & 0.024 & 1.177 & 0.077 & -0.289 & 0.031 &   68.0 & 12.7 & 338.221 &  57.044 &   33.6 & 0.76 & 0.12 & 45.5 & 2.73 & 0.16 & 13.6 & 0.56 \\
14:05:11.675 &  33:25:02.33 & 18.000 & 0.025 & 0.558 & 0.036 & -0.289 & 0.033 & -149.0 &  9.7 &  58.988 &  72.910 &  -83.9 & 1.59 & 0.18 & 12.6 & 1.67 & 0.32 & 11.9 & 0.77 \\
14:05:13.289 &  -1:28:54.91 & 19.469 & 0.026 & 0.916 & 0.082 & -0.365 & 0.037 &   54.4 & 13.9 & 337.713 &  56.322 &   18.2 & 1.03 & 0.15 & 40.8 & 2.40 & 0.24 & 18.1 & 0.80 \\
14:05:24.272 &   9:06:02.08 & 19.579 & 0.018 & 0.677 & 0.056 & -0.327 & 0.028 &   12.9 & 10.8 & 350.498 &  64.897 &    7.8 & 1.47 & 0.14 & 34.6 & 1.85 & 0.28 & 28.0 & 1.00 \\
14:05:49.592 &  22:45:26.50 & 17.174 & 0.024 & 0.864 & 0.033 & -0.307 & 0.028 &   62.9 &  9.7 &  22.485 &  72.598 &   98.3 & 1.14 & 0.09 &  9.0 & 2.26 & 0.18 &  3.4 & 0.90 \\
14:06:35.274 &  56:44:20.23 & 18.314 & 0.026 & 0.711 & 0.036 & -0.310 & 0.032 & -158.5 &  9.8 & 103.739 &  57.500 &  -36.2 & 1.37 & 0.12 & 27.9 & 1.96 & 0.23 & 22.3 & 0.96 \\
14:07:44.526 &  60:40:08.22 & 17.268 & 0.026 & 1.032 & 0.035 & -0.295 & 0.029 &  -30.4 &  9.9 & 107.106 &  54.052 &  100.1 & 0.93 & 0.10 & 18.9 & 2.51 & 0.17 & 10.9 & 0.67 \\
14:07:54.778 &   8:24:33.66 & 19.508 & 0.019 & 0.874 & 0.075 & -0.385 & 0.036 &  -28.1 & 22.2 & 350.514 &  63.967 &  -33.6 & 1.13 & 0.15 & 39.6 & 2.26 & 0.26 & 20.5 & 0.88 \\
14:07:55.914 &   0:07:47.65 & 18.641 & 0.027 & 0.647 & 0.040 & -0.306 & 0.032 &   -1.5 & 10.5 & 340.307 &  57.343 &  -31.3 & 1.47 & 0.13 & 19.2 & 1.86 & 0.25 & 14.8 & 0.97 \\
14:08:01.095 &  25:00:11.43 & 17.902 & 0.011 & 1.121 & 0.028 & -0.282 & 0.028 &  -29.6 & 10.6 &  30.192 &  72.688 &   13.6 & 0.83 & 0.09 & 18.2 & 2.65 & 0.13 &  3.8 & 0.61 \\
14:09:28.419 &  16:14:15.53 & 17.524 & 0.019 & 0.939 & 0.036 & -0.331 & 0.025 &   97.7 & 10.8 &   5.871 &  68.897 &  116.3 & 1.04 & 0.10 & 12.1 & 2.40 & 0.19 &  3.2 & 0.74 \\
14:09:39.182 &   6:22:35.33 & 17.151 & 0.021 & 0.669 & 0.029 & -0.346 & 0.024 & -174.6 &  9.7 & 348.317 &  62.143 & -185.0 & 1.50 & 0.10 &  8.6 & 1.80 & 0.25 &  7.2 & 1.00 \\
14:09:45.269 &  41:42:56.88 & 19.225 & 0.017 & 1.037 & 0.055 & -0.278 & 0.025 & -117.8 & 10.0 &  80.281 &  68.334 &  -28.5 & 0.93 & 0.10 & 46.5 & 2.53 & 0.15 & 23.4 & 0.60 \\
14:10:11.568 &  26:53:03.19 & 18.364 & 0.020 & 0.378 & 0.032 & -0.351 & 0.027 & -212.3 & 10.0 &  36.648 &  72.474 & -162.5 & 2.10 & 0.10 & 22.9 & 0.98 & 0.32 & 34.6 & 1.00 \\
14:13:06.247 &  49:47:46.77 & 20.451 & 0.026 & 0.969 & 0.104 & -0.295 & 0.044 & -130.9 & 13.1 &  93.791 &  62.457 &  -20.9 & 0.97 & 0.15 & 86.5 & 2.47 & 0.21 & 47.2 & 0.61 \\
14:14:57.260 &  16:30:22.95 & 18.328 & 0.016 & 0.770 & 0.040 & -0.243 & 0.023 &   81.1 & 10.5 &   8.440 &  67.949 &  103.9 & 1.08 & 0.18 & 21.9 & 2.29 & 0.27 & 10.4 & 0.69 \\
14:15:44.436 &   3:43:38.72 & 19.435 & 0.027 & 0.866 & 0.080 & -0.232 & 0.038 &   31.6 & 14.3 & 347.309 &  59.131 &   17.4 & 0.92 & 0.21 & 43.7 & 2.51 & 0.29 & 17.8 & 0.64 \\
14:15:56.446 &  64:20:45.77 & 19.725 & 0.026 & 0.850 & 0.074 & -0.273 & 0.038 & -132.9 & 10.9 & 108.767 &  50.399 &    6.5 & 1.12 & 0.18 & 44.8 & 2.27 & 0.27 & 23.1 & 0.72 \\
14:17:08.341 & -17:15:23.26 & 19.129 & 0.018 & 0.841 & 0.102 & -0.206 & 0.027 &   81.3 & 18.1 & 330.458 &  40.990 &    8.8 & 0.81 & 0.20 & 38.3 & 2.64 & 0.29 & 11.9 & 0.42 \\
14:17:08.399 &   7:31:09.38 & 17.119 & 0.017 & 0.840 & 0.031 & -0.288 & 0.022 &  164.5 &  9.8 & 352.888 &  61.767 &  162.3 & 1.17 & 0.10 &  7.5 & 2.23 & 0.18 &  1.6 & 0.73 \\
14:17:13.827 &   7:06:05.08 & 19.796 & 0.025 & 0.908 & 0.084 & -0.255 & 0.035 &   46.0 & 19.9 & 352.321 &  61.447 &   42.6 & 0.98 & 0.18 & 50.4 & 2.44 & 0.25 & 22.1 & 0.61 \\
14:17:23.344 &  10:12:45.74 & 18.399 & 0.019 & 0.977 & 0.042 & -0.320 & 0.027 &  283.6 & 10.1 & 357.156 &  63.619 &  289.5 & 0.98 & 0.09 & 23.7 & 2.46 & 0.16 &  9.2 & 0.73 \\
14:17:25.205 &   5:47:36.15 & 19.487 & 0.021 & 0.827 & 0.069 & -0.323 & 0.032 &   36.4 & 13.0 & 350.585 &  60.445 &   29.4 & 1.19 & 0.14 & 42.4 & 2.20 & 0.24 & 25.7 & 0.89 \\
14:17:33.452 &  38:02:29.76 & 18.544 & 0.014 & 0.288 & 0.037 & -0.365 & 0.027 & -144.3 &  9.9 &  69.505 &  68.910 &  -60.4 & 2.35 & 0.14 &  9.9 & 0.63 & 0.39 & 30.6 & 1.00 \\
14:20:42.269 &  10:57:25.12 & 17.880 & 0.020 & 1.057 & 0.034 & -0.293 & 0.026 &    9.6 &  9.8 & 359.622 &  63.507 &   19.8 & 0.89 & 0.09 & 19.1 & 2.58 & 0.14 &  6.8 & 0.64 \\
14:21:16.488 &  -3:03:59.31 & 17.654 & 0.023 & 0.838 & 0.035 & -0.304 & 0.027 & -108.5 &  9.8 & 342.086 &  52.838 & -138.9 & 1.18 & 0.11 & 14.5 & 2.22 & 0.21 &  7.8 & 1.00 \\
14:21:27.230 &  -1:06:23.76 & 19.863 & 0.031 & 1.060 & 0.122 & -0.237 & 0.044 &   94.4 & 35.0 & 344.051 &  54.416 &   69.8 & 0.80 & 0.16 & 57.3 & 2.67 & 0.23 & 19.7 & 0.46 \\
14:21:30.801 &  25:00:30.92 & 17.228 & 0.018 & 0.969 & 0.034 & -0.313 & 0.022 &  -91.3 & 10.0 &  32.028 &  69.689 &  -40.1 & 1.01 & 0.09 & 11.8 & 2.44 & 0.17 &  5.1 & 0.69 \\
14:22:00.818 &  -3:13:05.19 & 20.228 & 0.032 & 0.914 & 0.109 & -0.267 & 0.047 &  -25.3 & 21.3 & 342.203 &  52.607 &  -55.6 & 1.01 & 0.21 & 64.0 & 2.42 & 0.27 & 30.8 & 0.64 \\
14:22:03.005 &   6:39:22.50 & 17.497 & 0.017 & 0.715 & 0.029 & -0.357 & 0.025 &   72.4 &  9.5 & 353.480 &  60.302 &   70.9 & 1.39 & 0.09 & 15.5 & 1.94 & 0.24 & 12.4 & 0.98 \\
14:23:15.212 &  -2:51:33.16 & 19.375 & 0.021 & 0.985 & 0.083 & -0.307 & 0.051 &   24.3 & 11.4 & 342.955 &  52.727 &   -4.2 & 0.97 & 0.16 & 43.9 & 2.46 & 0.24 & 20.7 & 0.63 \\
14:23:55.820 &   4:45:55.78 & 19.354 & 0.026 & 1.023 & 0.069 & -0.295 & 0.033 &  152.2 & 12.8 & 351.621 &  58.597 &  146.4 & 0.93 & 0.11 & 42.3 & 2.53 & 0.17 & 17.4 & 1.00 \\
14:24:26.438 &  27:52:39.61 & 19.054 & 0.024 & 0.497 & 0.046 & -0.398 & 0.033 & -180.1 & 12.0 &  40.412 &  69.394 & -119.3 & 1.85 & 0.13 & 20.5 & 1.30 & 0.31 & 28.5 & 1.00 \\
14:24:50.968 &  20:21:49.71 & 19.404 & 0.035 & 1.098 & 0.093 & -0.286 & 0.043 &   36.9 & 12.5 &  20.369 &  67.624 &   77.0 & 0.82 & 0.13 & 46.9 & 2.65 & 0.18 & 17.6 & 0.57 \\
14:25:14.479 &  21:44:21.68 & 19.901 & 0.021 & 1.040 & 0.101 & -0.247 & 0.038 &  -56.0 & 15.4 &  23.874 &  68.017 &  -11.8 & 0.82 & 0.15 & 57.4 & 2.62 & 0.20 & 20.5 & 0.53 \\
14:27:37.923 &  50:00:55.08 & 19.331 & 0.018 & 0.791 & 0.064 & -0.300 & 0.028 & -295.3 & 22.0 &  90.640 &  60.649 & -178.7 & 1.26 & 0.16 & 37.9 & 2.10 & 0.28 & 25.0 & 0.95 \\
14:27:45.967 &   3:13:48.29 & 18.638 & 0.018 & 0.692 & 0.039 & -0.282 & 0.025 &   22.2 & 10.7 & 351.037 &  56.815 &   14.4 & 1.36 & 0.14 & 20.9 & 1.97 & 0.26 & 14.1 & 0.88 \\
14:27:46.715 &  -1:01:56.96 & 19.521 & 0.024 & 0.893 & 0.057 & -0.319 & 0.036 &   35.1 & 35.0 & 346.280 &  53.529 &   14.9 & 1.09 & 0.11 & 54.1 & 2.33 & 0.21 & 33.3 & 0.87 \\
14:27:59.044 &   7:15:09.64 & 19.801 & 0.029 & 0.548 & 0.068 & -0.354 & 0.041 &   -8.8 & 14.3 & 356.407 &  59.683 &   -4.6 & 1.71 & 0.20 & 33.6 & 1.51 & 0.37 & 37.6 & 1.00 \\
14:27:59.919 &  46:06:23.46 & 20.043 & 0.025 & 0.997 & 0.093 & -0.212 & 0.040 & -239.1 & 19.2 &  84.147 &  63.085 & -130.8 & 0.75 & 0.15 & 64.3 & 2.71 & 0.22 & 21.5 & 0.39 \\
14:28:46.701 &  35:31:57.31 & 17.410 & 0.017 & 0.522 & 0.036 & -0.336 & 0.023 & -159.8 &  9.8 &  61.042 &  67.655 &  -76.4 & 1.76 & 0.12 & 17.4 & 1.48 & 0.31 & 19.1 & 1.00 \\
14:28:47.271 &  17:50:18.37 & 17.046 & 0.020 & 0.938 & 0.025 & -0.260 & 0.032 &   65.3 & 10.9 &  15.537 &  65.730 &  100.6 & 0.95 & 0.15 & 12.0 & 2.48 & 0.21 &  5.9 & 0.60 \\
14:29:08.962 &   5:45:14.66 & 18.727 & 0.021 & 0.518 & 0.043 & -0.368 & 0.031 & -273.0 & 12.8 & 354.729 &  58.423 & -272.5 & 1.78 & 0.11 & 20.6 & 1.45 & 0.29 & 24.4 & 1.00 \\
14:29:25.774 &  -0:26:26.76 & 19.343 & 0.023 & 1.046 & 0.062 & -0.279 & 0.032 &   32.5 & 14.4 & 347.444 &  53.740 &   15.1 & 0.89 & 0.13 & 41.0 & 2.56 & 0.19 & 14.8 & 0.61 \\
14:31:08.833 &  32:03:25.65 & 18.563 & 0.032 & 1.115 & 0.053 & -0.287 & 0.036 &   -0.3 & 10.3 &  51.778 &  67.825 &   75.5 & 0.83 & 0.11 & 31.6 & 2.65 & 0.15 & 12.8 & 1.00 \\
14:31:15.160 &  63:11:30.12 & 17.388 & 0.017 & 1.066 & 0.027 & -0.286 & 0.022 &  -33.4 &  9.6 & 105.551 &  50.434 &  108.6 & 0.88 & 0.08 & 17.5 & 2.59 & 0.12 &  8.7 & 0.68 \\
14:31:57.104 &  35:28:00.00 & 18.948 & 0.026 & 1.030 & 0.050 & -0.281 & 0.032 & -213.5 & 14.5 &  60.448 &  67.047 & -128.6 & 0.93 & 0.11 & 37.3 & 2.50 & 0.18 & 17.6 & 0.67 \\
14:32:24.309 &  37:02:12.87 & 17.650 & 0.019 & 1.041 & 0.030 & -0.308 & 0.026 & -200.2 & 10.0 &  64.215 &  66.527 & -111.1 & 0.91 & 0.09 & 23.6 & 2.55 & 0.15 & 13.1 & 0.72 \\
14:33:27.223 &   4:44:45.77 & 19.590 & 0.034 & 0.944 & 0.089 & -0.233 & 0.045 &   41.6 & 11.0 & 354.828 &  56.954 &   42.0 & 0.87 & 0.19 & 47.5 & 2.57 & 0.27 & 17.4 & 0.53 \\
14:33:47.482 &  50:17:18.14 & 17.577 & 0.038 & 0.995 & 0.045 & -0.344 & 0.040 & -331.7 &  9.9 &  89.743 &  59.728 & -211.9 & 0.96 & 0.11 & 19.7 & 2.49 & 0.18 & 10.7 & 0.80 \\
14:33:49.937 &   7:05:03.17 & 19.339 & 0.022 & 0.998 & 0.058 & -0.239 & 0.032 &   21.4 & 12.3 & 358.103 &  58.511 &   28.9 & 0.89 & 0.15 & 45.2 & 2.53 & 0.20 & 19.9 & 0.48 \\
14:34:15.642 &  15:39:18.33 & 19.048 & 0.021 & 0.828 & 0.053 & -0.344 & 0.032 &  140.8 & 12.2 &  12.516 &  63.535 &  173.3 & 1.20 & 0.11 & 29.3 & 2.17 & 0.21 & 16.0 & 0.97 \\
14:34:30.271 &  34:37:19.34 & 20.143 & 0.024 & 1.005 & 0.080 & -0.243 & 0.037 &   21.3 & 11.3 &  58.052 &  66.728 &  105.5 & 0.85 & 0.16 & 64.5 & 2.59 & 0.23 & 24.9 & 0.52 \\
14:35:14.827 &  -0:09:32.61 & 20.073 & 0.022 & 0.584 & 0.067 & -0.318 & 0.038 &   28.8 & 13.5 & 349.627 &  53.032 &   16.1 & 1.60 & 0.18 & 41.7 & 1.66 & 0.32 & 40.3 & 1.00 \\
14:35:17.268 &  -2:31:27.01 & 17.225 & 0.019 & 0.974 & 0.029 & -0.283 & 0.024 &   31.7 & 10.1 & 347.189 &  51.200 &   12.1 & 0.99 & 0.10 & 16.5 & 2.44 & 0.19 &  9.7 & 0.63 \\
14:35:35.797 &  27:05:50.26 & 18.607 & 0.019 & 1.004 & 0.047 & -0.288 & 0.027 &   13.8 & 10.3 &  38.873 &  66.864 &   79.0 & 0.96 & 0.10 & 27.0 & 2.49 & 0.15 & 10.3 & 0.66 \\
14:35:50.251 &  18:57:10.71 & 17.191 & 0.018 & 0.388 & 0.047 & -0.345 & 0.025 & -159.5 & 10.6 &  19.643 &  64.692 & -116.6 & 2.09 & 0.14 &  2.5 & 0.99 & 0.33 &  9.4 & 1.00 \\
14:37:23.638 &   6:42:58.42 & 19.490 & 0.026 & 0.844 & 0.063 & -0.358 & 0.036 &   -3.2 & 16.0 & 358.709 &  57.612 &    5.5 & 1.19 & 0.14 & 41.2 & 2.20 & 0.25 & 24.4 & 0.85 \\
14:37:25.811 &  17:03:37.24 & 19.856 & 0.022 & 0.920 & 0.080 & -0.204 & 0.035 &  -79.0 & 16.7 &  16.102 &  63.537 &  -40.5 & 0.77 & 0.16 & 58.5 & 2.70 & 0.23 & 19.9 & 0.42 \\
14:38:28.880 &  -2:05:08.72 & 17.893 & 0.024 & 0.829 & 0.035 & -0.274 & 0.029 &  -44.7 &  9.7 & 348.616 &  51.038 &  -60.9 & 1.14 & 0.13 & 21.2 & 2.24 & 0.22 & 13.2 & 0.74 \\
14:39:03.562 &  -2:31:30.52 & 19.764 & 0.028 & 0.849 & 0.110 & -0.331 & 0.039 &   49.4 & 16.6 & 348.356 &  50.605 &   32.3 & 1.20 & 0.20 & 43.9 & 2.17 & 0.31 & 25.3 & 0.82 \\
14:39:08.712 &  30:44:06.69 & 19.270 & 0.017 & 0.933 & 0.051 & -0.281 & 0.026 & -247.7 & 10.9 &  48.084 &  66.218 & -170.8 & 1.03 & 0.10 & 37.9 & 2.40 & 0.18 & 17.2 & 0.71 \\
14:39:11.943 &  55:10:40.27 & 17.256 & 0.019 & 0.485 & 0.030 & -0.296 & 0.026 & -235.0 &  9.5 &  95.508 &  55.831 & -103.7 & 1.74 & 0.18 &  7.7 & 1.48 & 0.34 &  9.1 & 1.00 \\
14:39:54.899 &   4:52:41.19 & 18.780 & 0.018 & 0.883 & 0.040 & -0.282 & 0.025 &   68.5 & 11.5 & 357.033 &  55.901 &   73.5 & 1.08 & 0.10 & 26.8 & 2.33 & 0.18 & 11.7 & 0.78 \\
14:40:18.901 &  39:46:24.07 & 17.284 & 0.025 & 0.988 & 0.033 & -0.271 & 0.030 & -244.8 &  9.8 &  69.177 &  64.158 & -145.0 & 0.93 & 0.10 & 18.8 & 2.52 & 0.15 & 10.8 & 0.57 \\
14:41:09.325 &   0:00:02.73 & 19.626 & 0.017 & 1.049 & 0.067 & -0.266 & 0.034 & -201.4 & 13.6 & 351.631 &  52.180 & -209.8 & 0.87 & 0.13 & 48.5 & 2.58 & 0.17 & 17.8 & 0.46 \\
14:41:31.661 &  -1:41:23.11 & 17.422 & 0.018 & 0.929 & 0.028 & -0.310 & 0.026 & -135.5 & 10.1 & 349.945 &  50.851 & -148.5 & 1.05 & 0.08 & 11.0 & 2.40 & 0.16 &  2.5 & 0.84 \\
14:42:25.082 &  23:22:23.34 & 18.541 & 0.016 & 0.897 & 0.036 & -0.310 & 0.021 &   53.1 & 10.3 &  30.604 &  64.679 &  112.3 & 1.09 & 0.09 & 26.4 & 2.35 & 0.17 & 13.6 & 0.83 \\
14:42:43.976 &  31:21:13.34 & 18.920 & 0.012 & 0.993 & 0.046 & -0.291 & 0.030 &  -54.5 &  9.9 &  49.515 &  65.424 &   26.0 & 0.96 & 0.10 & 31.5 & 2.48 & 0.16 & 12.0 & 0.62 \\
14:43:00.263 &  -0:56:50.53 & 18.405 & 0.018 & 0.825 & 0.033 & -0.315 & 0.027 &   96.8 &  9.7 & 351.162 &  51.167 &   86.9 & 1.21 & 0.09 & 19.6 & 2.18 & 0.20 &  9.8 & 0.93 \\
14:43:00.860 &  32:07:22.90 & 17.360 & 0.015 & 0.574 & 0.023 & -0.332 & 0.019 &   19.9 &  9.8 &  51.349 &  65.317 &  102.5 & 1.65 & 0.09 &  7.4 & 1.63 & 0.25 &  7.5 & 1.00 \\
14:43:04.489 &  12:07:12.83 & 18.355 & 0.014 & 0.870 & 0.031 & -0.251 & 0.023 & -108.9 & 12.0 &   8.577 &  59.849 &  -80.8 & 1.01 & 0.13 & 21.5 & 2.40 & 0.19 &  7.7 & 0.69 \\
14:43:04.911 &  44:53:05.12 & 17.237 & 0.021 & 0.867 & 0.033 & -0.287 & 0.030 & -106.0 &  9.7 &  78.858 &  61.523 &    6.6 & 1.08 & 0.13 & 18.2 & 2.35 & 0.22 & 11.9 & 1.00 \\
14:44:07.149 &  -0:26:17.70 & 19.176 & 0.020 & 1.067 & 0.057 & -0.301 & 0.027 &   16.8 & 10.8 & 352.037 &  51.360 &    9.1 & 0.87 & 0.09 & 37.8 & 2.60 & 0.14 & 12.7 & 0.69 \\
14:44:40.884 &  54:13:29.82 & 18.264 & 0.021 & 0.871 & 0.035 & -0.257 & 0.025 & -123.2 &  9.8 &  93.298 &  55.894 &    8.5 & 1.01 & 0.15 & 20.6 & 2.39 & 0.23 &  7.5 & 0.68 \\
14:45:08.082 &  10:27:22.62 & 19.092 & 0.016 & 1.156 & 0.055 & -0.289 & 0.024 & -123.2 & 11.6 &   6.480 &  58.482 &  -98.6 & 0.80 & 0.10 & 37.7 & 2.69 & 0.14 & 11.1 & 0.62 \\
14:46:02.907 &   2:38:27.47 & 19.697 & 0.026 & 0.943 & 0.077 & -0.284 & 0.037 & -101.4 & 14.4 & 356.097 &  53.246 &  -98.8 & 1.00 & 0.14 & 46.9 & 2.43 & 0.21 & 20.4 & 0.72 \\
14:46:07.418 &   6:58:21.71 & 17.748 & 0.018 & 0.821 & 0.032 & -0.261 & 0.023 &  124.2 & 10.2 &   1.669 &  56.147 &  139.4 & 1.12 & 0.13 & 14.3 & 2.26 & 0.22 &  6.3 & 0.77 \\
14:46:55.751 &  19:59:35.81 & 20.099 & 0.022 & 1.008 & 0.128 & -0.229 & 0.036 &  141.6 & 12.8 &  24.046 &  62.659 &  194.3 & 0.83 & 0.18 & 79.3 & 2.62 & 0.26 & 39.2 & 0.55 \\
14:47:31.110 &  35:05:07.91 & 20.200 & 0.026 & 0.956 & 0.075 & -0.329 & 0.039 & -322.9 & 13.9 &  57.952 &  64.019 & -230.5 & 1.02 & 0.14 & 74.1 & 2.41 & 0.23 & 41.9 & 0.72 \\
14:47:54.988 &   1:35:50.35 & 20.165 & 0.028 & 1.039 & 0.145 & -0.260 & 0.043 &   54.0 & 35.0 & 355.423 &  52.177 &   54.8 & 0.86 & 0.19 & 64.7 & 2.60 & 0.26 & 24.6 & 0.68 \\
14:48:18.842 &  12:09:21.80 & 18.174 & 0.016 & 0.516 & 0.035 & -0.337 & 0.021 &  -44.4 &  9.8 &  10.027 &  58.798 &  -12.8 & 1.78 & 0.12 & 11.9 & 1.42 & 0.31 & 15.3 & 1.00 \\
14:49:08.215 &  14:45:37.22 & 19.524 & 0.022 & 1.016 & 0.060 & -0.318 & 0.029 & -190.0 & 18.2 &  14.611 &  59.971 & -150.5 & 0.94 & 0.10 & 44.2 & 2.52 & 0.16 & 17.2 & 0.70 \\
14:49:34.277 &  49:29:26.67 & 17.435 & 0.018 & 0.586 & 0.026 & -0.337 & 0.022 & -162.6 &  9.8 &  85.542 &  58.177 &  -37.7 & 1.64 & 0.10 & 14.1 & 1.64 & 0.29 & 14.1 & 1.00 \\
14:50:07.267 &  26:13:49.36 & 19.811 & 0.024 & 1.015 & 0.106 & -0.278 & 0.036 &  -73.5 & 13.9 &  37.818 &  63.534 &   -2.0 & 0.93 & 0.15 & 65.5 & 2.52 & 0.20 & 34.6 & 0.62 \\
14:50:15.785 &   4:07:43.16 & 20.143 & 0.026 & 0.949 & 0.122 & -0.230 & 0.044 &  -26.6 & 35.0 & 359.126 &  53.499 &  -16.9 & 0.86 & 0.22 & 64.0 & 2.59 & 0.28 & 24.5 & 0.57 \\
14:50:40.298 &  20:22:50.28 & 17.365 & 0.018 & 0.571 & 0.028 & -0.302 & 0.022 &   34.0 & 10.3 &  25.476 &  61.972 &   90.1 & 1.64 & 0.10 &  6.0 & 1.60 & 0.24 &  6.2 & 1.00 \\
14:51:37.829 &  -1:10:33.42 & 19.970 & 0.024 & 0.820 & 0.098 & -0.321 & 0.039 &  -24.5 & 35.0 & 353.418 &  49.540 &  -29.3 & 1.22 & 0.17 & 48.1 & 2.15 & 0.27 & 28.7 & 0.86 \\
14:52:23.480 &   5:09:41.22 & 18.084 & 0.016 & 1.136 & 0.040 & -0.285 & 0.023 &  -14.8 & 10.9 &   1.019 &  53.787 &   -0.7 & 0.81 & 0.09 & 30.2 & 2.66 & 0.14 & 15.1 & 0.58 \\
14:53:16.335 &  56:33:42.76 & 18.266 & 0.016 & 0.950 & 0.039 & -0.265 & 0.025 &  -91.7 & 11.0 &  94.966 &  53.446 &   47.2 & 0.99 & 0.11 & 21.4 & 2.44 & 0.18 &  7.9 & 0.65 \\
14:55:14.980 &  10:09:19.37 & 20.217 & 0.022 & 0.951 & 0.117 & -0.229 & 0.036 &   22.8 & 15.6 &   8.688 &  56.272 &   53.2 & 0.86 & 0.17 & 67.7 & 2.58 & 0.22 & 27.2 & 0.52 \\
14:57:17.557 &  10:15:23.13 & 18.141 & 0.019 & 0.403 & 0.031 & -0.375 & 0.030 &    4.7 & 10.3 &   9.344 &  55.914 &   36.7 & 2.05 & 0.10 &  8.9 & 1.08 & 0.32 & 18.1 & 1.00 \\
14:57:27.640 &  11:55:04.26 & 17.034 & 0.017 & 0.933 & 0.027 & -0.306 & 0.021 &   42.9 &  9.8 &  11.901 &  56.783 &   79.7 & 1.05 & 0.09 &  8.0 & 2.38 & 0.18 &  1.6 & 0.77 \\
14:57:46.478 &  23:16:22.25 & 19.285 & 0.024 & 1.062 & 0.081 & -0.258 & 0.033 & -120.4 & 21.1 &  32.314 &  61.239 &  -52.1 & 0.84 & 0.13 & 46.8 & 2.61 & 0.18 & 20.3 & 0.53 \\
14:57:57.691 &  41:28:54.21 & 19.657 & 0.025 & 0.975 & 0.072 & -0.225 & 0.035 &  -20.7 & 12.6 &  70.171 &  60.428 &   91.8 & 0.86 & 0.17 & 53.5 & 2.57 & 0.22 & 22.7 & 0.52 \\
14:58:03.830 &   0:40:35.23 & 19.215 & 0.028 & 0.884 & 0.050 & -0.266 & 0.033 & -138.6 & 35.0 & 357.196 &  49.720 & -133.7 & 1.03 & 0.13 & 35.6 & 2.39 & 0.20 & 15.4 & 0.67 \\
14:58:10.339 &  18:18:43.38 & 17.818 & 0.017 & 0.839 & 0.026 & -0.278 & 0.023 &  113.4 & 11.7 &  22.835 &  59.574 &  168.5 & 1.14 & 0.11 & 15.1 & 2.26 & 0.21 &  7.0 & 0.73 \\
14:58:19.671 &  34:42:19.13 & 19.494 & 0.018 & 0.903 & 0.065 & -0.331 & 0.027 &   46.7 & 14.4 &  56.422 &  61.880 &  144.1 & 1.09 & 0.14 & 55.9 & 2.32 & 0.23 & 35.1 & 0.78 \\
15:01:09.629 &  42:29:21.38 & 18.266 & 0.014 & 1.059 & 0.030 & -0.278 & 0.021 &  -78.7 &  9.8 &  71.678 &  59.533 &   37.5 & 0.88 & 0.11 & 27.4 & 2.59 & 0.17 & 12.4 & 0.57 \\
15:01:20.880 &   5:56:44.88 & 19.035 & 0.018 & 0.535 & 0.038 & -0.327 & 0.032 &   20.1 & 10.3 &   4.397 &  52.560 &   42.4 & 1.71 & 0.12 & 22.5 & 1.53 & 0.28 & 25.0 & 1.00 \\
15:02:16.306 &  21:06:50.77 & 18.910 & 0.017 & 1.030 & 0.051 & -0.286 & 0.023 &  121.8 & 10.0 &  28.697 &  59.638 &  187.1 & 0.93 & 0.11 & 32.2 & 2.52 & 0.18 & 11.9 & 0.65 \\
15:02:35.752 &  38:16:17.01 & 17.173 & 0.021 & 0.626 & 0.044 & -0.294 & 0.026 & -337.1 &  9.8 &  63.418 &  60.438 & -229.3 & 1.48 & 0.14 & 12.8 & 1.84 & 0.27 & 11.1 & 0.91 \\
15:02:47.871 &   2:16:53.81 & 19.407 & 0.021 & 0.914 & 0.067 & -0.336 & 0.030 &    1.4 & 16.7 &   0.269 &  49.935 &   14.1 & 1.09 & 0.12 & 38.0 & 2.32 & 0.21 & 18.2 & 0.89 \\
15:03:28.648 &  -1:21:58.50 & 19.822 & 0.025 & 0.572 & 0.072 & -0.317 & 0.045 &   30.9 & 15.2 & 356.399 &  47.327 &   33.3 & 1.62 & 0.21 & 35.8 & 1.63 & 0.35 & 35.6 & 0.00 \\
15:05:29.034 &  49:40:07.97 & 18.056 & 0.024 & 0.530 & 0.033 & -0.251 & 0.031 &  -36.3 &  9.9 &  83.367 &  55.880 &   95.8 & 1.35 & 0.31 & 16.2 & 1.94 & 0.43 & 11.3 & 0.74 \\
15:05:55.679 &  20:46:26.30 & 17.914 & 0.017 & 0.948 & 0.029 & -0.267 & 0.022 & -361.0 & 10.7 &  28.581 &  58.724 & -294.4 & 1.01 & 0.10 & 16.5 & 2.41 & 0.17 &  5.4 & 0.53 \\
15:06:29.901 &  66:58:51.36 & 19.792 & 0.031 & 0.958 & 0.099 & -0.217 & 0.043 & -219.0 & 15.8 & 104.982 &  45.153 &  -62.3 & 0.83 & 0.18 & 64.5 & 2.61 & 0.25 & 30.4 & 0.56 \\
15:07:56.910 &   5:18:34.11 & 17.630 & 0.017 & 0.890 & 0.033 & -0.251 & 0.025 &   79.9 &  9.8 &   5.216 &  50.874 &  104.7 & 0.98 & 0.14 & 13.5 & 2.44 & 0.19 &  3.1 & 0.50 \\
15:10:08.155 &  12:39:50.93 & 17.721 & 0.018 & 0.580 & 0.028 & -0.304 & 0.023 &  121.9 & 10.3 &  15.827 &  54.500 &  169.0 & 1.60 & 0.11 &  9.4 & 1.67 & 0.24 &  8.8 & 0.82 \\
15:11:11.536 &  67:35:58.98 & 19.789 & 0.028 & 1.035 & 0.102 & -0.247 & 0.041 & -244.1 & 16.5 & 105.148 &  44.395 &  -85.6 & 0.84 & 0.16 & 64.0 & 2.60 & 0.22 & 30.5 & 0.50 \\
15:11:13.503 &   6:12:00.44 & 19.831 & 0.022 & 0.940 & 0.068 & -0.241 & 0.031 &  -25.6 & 23.0 &   7.118 &  50.759 &    4.0 & 0.90 & 0.15 & 53.2 & 2.54 & 0.20 & 20.8 & 0.50 \\
15:12:03.419 &  12:41:45.01 & 18.673 & 0.018 & 0.864 & 0.038 & -0.287 & 0.025 &  -59.3 &  9.8 &  16.267 &  54.106 &  -10.9 & 1.12 & 0.12 & 25.5 & 2.29 & 0.22 & 12.3 & 0.83 \\
15:13:47.810 &   1:08:44.80 & 19.463 & 0.021 & 0.937 & 0.098 & -0.296 & 0.031 &  173.2 & 12.8 &   1.692 &  47.115 &  189.8 & 1.05 & 0.19 & 40.1 & 2.37 & 0.28 & 18.3 & 0.76 \\
15:15:56.981 &  67:39:53.26 & 19.863 & 0.030 & 1.042 & 0.121 & -0.228 & 0.041 & -243.5 & 13.0 & 104.776 &  44.023 &  -83.8 & 0.79 & 0.17 & 63.3 & 2.69 & 0.23 & 25.9 & 0.43 \\
15:16:32.515 &  19:03:06.38 & 17.102 & 0.017 & 0.616 & 0.025 & -0.340 & 0.024 &   21.8 & 11.0 &  27.113 &  55.798 &   90.5 & 1.57 & 0.11 &  6.7 & 1.73 & 0.29 &  6.0 & 0.93 \\
15:16:50.303 &   5:12:07.50 & 18.101 & 0.015 & 0.592 & 0.030 & -0.277 & 0.021 &  156.2 &  9.6 &   7.156 &  49.043 &  186.5 & 1.52 & 0.14 & 13.0 & 1.76 & 0.26 & 10.8 & 0.95 \\
15:19:14.873 &  43:40:07.74 & 20.332 & 0.030 & 1.016 & 0.117 & -0.291 & 0.044 & -147.0 & 14.0 &  71.838 &  56.028 &  -19.7 & 0.90 & 0.18 & 79.4 & 2.57 & 0.23 & 38.4 & 0.57 \\
15:21:43.164 &  18:29:35.75 & 19.179 & 0.016 & 1.021 & 0.063 & -0.296 & 0.023 &  -58.3 & 10.6 &  26.959 &  54.454 &   12.1 & 0.94 & 0.11 & 38.6 & 2.51 & 0.17 & 16.1 & 0.74 \\
15:22:20.967 &  25:42:59.92 & 19.059 & 0.018 & 0.972 & 0.050 & -0.276 & 0.027 &  -77.2 & 10.9 &  39.269 &  56.314 &   12.2 & 0.97 & 0.10 & 43.6 & 2.47 & 0.16 & 23.7 & 0.70 \\
15:23:01.888 &  40:20:56.77 & 19.418 & 0.029 & 1.063 & 0.075 & -0.307 & 0.048 & -104.7 & 10.8 &  65.758 &  56.145 &   18.0 & 0.89 & 0.12 & 50.4 & 2.57 & 0.17 & 23.8 & 0.63 \\
15:23:17.979 &  67:06:29.05 & 19.239 & 0.022 & 1.026 & 0.079 & -0.261 & 0.028 &  -33.3 & 26.4 & 103.545 &  43.869 &  127.8 & 0.89 & 0.12 & 52.2 & 2.56 & 0.18 & 27.4 & 0.59 \\
15:23:51.996 &  64:35:47.06 & 17.054 & 0.020 & 0.651 & 0.030 & -0.159 & 0.024 & -133.8 & 12.8 & 100.772 &  45.428 &   25.3 & 0.70 & 0.15 & 11.5 & 2.86 & 0.24 &  2.9 & 0.62 \\
15:24:01.540 &  50:51:12.63 & 17.517 & 0.028 & 0.998 & 0.038 & -0.271 & 0.036 &  -74.9 & 15.7 &  82.878 &  52.702 &   67.0 & 0.92 & 0.11 & 21.7 & 2.53 & 0.15 & 12.2 & 0.57 \\
15:24:39.906 &   6:53:04.71 & 19.467 & 0.019 & 0.828 & 0.070 & -0.349 & 0.031 &   -0.2 &  9.8 &  10.939 &  48.417 &   40.1 & 1.20 & 0.14 & 37.1 & 2.18 & 0.24 & 20.7 & 0.87 \\
15:25:32.092 &   7:36:58.48 & 17.238 & 0.015 & 0.804 & 0.026 & -0.339 & 0.021 & -224.5 & 10.0 &  12.041 &  48.640 & -181.6 & 1.25 & 0.09 &  9.5 & 2.11 & 0.21 &  5.2 & 0.97 \\
15:26:27.960 &  18:47:21.28 & 17.817 & 0.021 & 0.886 & 0.035 & -0.279 & 0.026 & -149.5 &  9.9 &  28.112 &  53.504 &  -75.3 & 1.08 & 0.10 & 14.4 & 2.33 & 0.19 &  4.7 & 0.75 \\
15:26:40.900 &  42:28:00.25 & 19.915 & 0.031 & 1.044 & 0.092 & -0.230 & 0.041 &   81.7 & 12.8 &  69.165 &  55.028 &  210.3 & 0.82 & 0.16 & 58.1 & 2.64 & 0.21 & 20.6 & 0.47 \\
15:27:33.532 &   5:13:50.27 & 19.294 & 0.024 & 0.827 & 0.061 & -0.277 & 0.031 &  -35.5 & 10.5 &   9.514 &  46.890 &    2.0 & 1.12 & 0.14 & 42.0 & 2.28 & 0.20 & 24.6 & 0.76 \\
15:28:12.094 &  52:46:40.47 & 19.200 & 0.021 & 0.936 & 0.054 & -0.275 & 0.028 & -185.7 & 12.3 &  85.252 &  51.293 &  -39.2 & 1.02 & 0.13 & 38.4 & 2.40 & 0.20 & 18.6 & 0.67 \\
15:29:10.249 &  13:24:07.32 & 17.363 & 0.021 & 0.791 & 0.030 & -0.284 & 0.030 &   13.7 &  9.9 &  20.487 &  50.751 &   75.1 & 1.23 & 0.11 & 17.9 & 2.13 & 0.22 & 13.0 & 0.91 \\
15:29:46.198 &  47:05:23.14 & 19.519 & 0.022 & 1.036 & 0.077 & -0.246 & 0.029 &  119.8 & 14.0 &  76.493 &  53.224 &  258.1 & 0.82 & 0.15 & 47.1 & 2.62 & 0.18 & 16.2 & 0.53 \\
15:29:54.637 &  21:47:41.13 & 17.360 & 0.012 & 0.590 & 0.024 & -0.347 & 0.019 & -216.1 &  9.8 &  33.348 &  53.694 & -132.1 & 1.65 & 0.09 & 14.7 & 1.58 & 0.27 & 15.1 & 1.00 \\
15:30:42.160 &  30:28:22.43 & 17.576 & 0.019 & 1.058 & 0.036 & -0.283 & 0.024 &  -16.7 &  9.9 &  48.087 &  55.127 &   88.8 & 0.90 & 0.10 & 25.2 & 2.56 & 0.15 & 14.7 & 0.59 \\
15:30:42.596 &   5:53:22.35 & 19.373 & 0.020 & 0.847 & 0.047 & -0.252 & 0.029 &  -39.8 & 14.1 &  10.954 &  46.616 &    1.6 & 1.05 & 0.15 & 38.5 & 2.35 & 0.23 & 17.8 & 0.64 \\
15:31:53.478 &  49:12:30.96 & 17.727 & 0.021 & 1.030 & 0.032 & -0.303 & 0.030 &  -46.2 & 10.5 &  79.587 &  52.175 &   96.4 & 0.93 & 0.10 & 26.5 & 2.52 & 0.17 & 15.5 & 0.60 \\
15:32:38.028 &   1:45:16.05 & 19.527 & 0.021 & 0.968 & 0.085 & -0.350 & 0.036 &   -7.3 & 15.2 &   6.571 &  43.822 &   23.5 & 0.95 & 0.14 & 48.2 & 2.49 & 0.21 & 22.5 & 0.74 \\
15:32:42.021 &  52:24:47.96 & 17.581 & 0.018 & 0.830 & 0.028 & -0.250 & 0.022 & -310.5 & 11.1 &  84.265 &  50.833 & -162.8 & 1.06 & 0.14 & 22.8 & 2.33 & 0.21 & 14.7 & 0.59 \\
15:32:57.089 &   7:56:00.47 & 19.384 & 0.020 & 0.948 & 0.080 & -0.248 & 0.030 &  -42.7 & 11.0 &  13.911 &  47.259 &    5.9 & 0.94 & 0.14 & 41.7 & 2.48 & 0.20 & 17.1 & 0.53 \\
15:35:01.997 &  15:27:06.60 & 19.634 & 0.020 & 1.012 & 0.081 & -0.204 & 0.031 &  -94.7 & 12.3 &  24.363 &  50.343 &  -24.1 & 0.76 & 0.15 & 55.6 & 2.69 & 0.23 & 21.2 & 0.29 \\
15:36:48.043 &  35:45:28.28 & 19.331 & 0.019 & 1.038 & 0.061 & -0.240 & 0.028 &  -43.3 & 24.3 &  57.253 &  53.969 &   77.1 & 0.83 & 0.14 & 50.6 & 2.60 & 0.19 & 23.4 & 0.44 \\
15:36:59.029 &  56:02:20.69 & 19.672 & 0.019 & 0.950 & 0.072 & -0.200 & 0.032 & -301.5 & 13.3 &  88.908 &  48.696 & -147.3 & 0.76 & 0.17 & 55.5 & 2.71 & 0.23 & 20.1 & 0.53 \\
15:37:59.821 &  37:51:21.93 & 19.029 & 0.020 & 0.984 & 0.048 & -0.287 & 0.028 & -143.0 & 10.0 &  60.776 &  53.608 &  -17.7 & 0.97 & 0.11 & 33.4 & 2.47 & 0.18 & 13.1 & 0.71 \\
15:38:29.271 &  34:48:21.13 & 17.477 & 0.012 & 0.672 & 0.026 & -0.284 & 0.018 & -113.5 &  9.8 &  55.629 &  53.645 &    5.8 & 1.40 & 0.12 & 13.5 & 1.94 & 0.26 & 10.5 & 0.86 \\
15:38:59.933 &  29:41:36.53 & 19.650 & 0.023 & 0.886 & 0.067 & -0.244 & 0.030 &  -22.1 & 15.2 &  47.060 &  53.265 &   86.3 & 0.95 & 0.17 & 58.9 & 2.46 & 0.22 & 31.7 & 0.53 \\
15:41:17.959 &  -0:33:25.73 & 19.361 & 0.017 & 1.109 & 0.089 & -0.188 & 0.027 &  -98.2 & 11.3 &   5.863 &  40.698 &  -68.6 & 0.68 & 0.14 & 60.6 & 2.81 & 0.21 & 26.9 & 1.00 \\
15:41:20.909 &  64:16:09.74 & 18.484 & 0.017 & 0.884 & 0.040 & -0.314 & 0.024 &  -10.3 &  9.9 &  98.844 &  44.092 &  153.4 & 1.13 & 0.10 & 22.3 & 2.28 & 0.20 & 10.3 & 0.87 \\
15:41:38.995 &  34:06:50.52 & 18.446 & 0.013 & 0.643 & 0.032 & -0.338 & 0.020 &  -90.6 &  9.7 &  54.475 &  52.990 &   29.0 & 1.53 & 0.11 & 19.8 & 1.76 & 0.27 & 17.4 & 1.00 \\
15:42:55.879 &  30:19:46.17 & 19.359 & 0.024 & 1.078 & 0.058 & -0.272 & 0.032 & -195.7 & 11.5 &  48.262 &  52.488 &  -83.6 & 0.86 & 0.11 & 47.9 & 2.60 & 0.16 & 21.0 & 0.52 \\
15:44:50.016 &  43:17:21.22 & 17.726 & 0.016 & 0.694 & 0.026 & -0.294 & 0.027 &  -52.8 &  9.7 &  69.369 &  51.605 &   85.9 & 1.39 & 0.10 & 15.4 & 1.93 & 0.21 & 11.9 & 0.95 \\
15:45:08.974 &   3:40:05.98 & 20.114 & 0.027 & 0.954 & 0.129 & -0.250 & 0.046 &  -73.2 & 35.0 &  11.194 &  42.392 &  -28.9 & 0.91 & 0.20 & 66.5 & 2.52 & 0.25 & 30.7 & 0.58 \\
15:45:35.060 &  41:25:58.85 & 19.453 & 0.016 & 0.809 & 0.061 & -0.226 & 0.026 & -268.9 & 35.0 &  66.378 &  51.763 & -133.1 & 0.97 & 0.19 & 43.5 & 2.43 & 0.28 & 19.5 & 0.58 \\
15:45:56.099 &  24:37:08.94 & 20.190 & 0.026 & 0.980 & 0.121 & -0.236 & 0.037 &  192.6 & 14.8 &  39.362 &  50.863 &  293.2 & 0.88 & 0.19 & 66.1 & 2.55 & 0.26 & 27.3 & 0.54 \\
15:46:13.639 &  11:19:34.42 & 17.499 & 0.012 & 0.878 & 0.024 & -0.287 & 0.016 &   -1.7 &  9.9 &  20.566 &  46.098 &   64.8 & 1.11 & 0.08 & 15.0 & 2.29 & 0.17 &  8.4 & 0.77 \\
15:46:15.988 &  34:38:21.11 & 18.618 & 0.018 & 0.737 & 0.037 & -0.312 & 0.025 &   11.6 &  9.8 &  55.363 &  52.046 &  134.7 & 1.36 & 0.08 & 25.1 & 1.99 & 0.18 & 18.3 & 1.00 \\
15:48:03.887 &  24:24:41.53 & 18.386 & 0.018 & 0.594 & 0.035 & -0.342 & 0.023 &   85.3 & 10.0 &  39.223 &  50.343 &  186.7 & 1.63 & 0.11 & 15.0 & 1.63 & 0.29 & 15.0 & 1.00 \\
15:48:24.813 &  19:50:56.19 & 19.279 & 0.019 & 0.850 & 0.066 & -0.220 & 0.025 &  -30.0 & 11.3 &  32.490 &  48.983 &   60.3 & 0.88 & 0.17 & 42.6 & 2.54 & 0.23 & 17.6 & 0.61 \\
15:48:49.415 &  28:24:18.90 & 19.339 & 0.018 & 0.929 & 0.058 & -0.250 & 0.028 & -111.5 & 21.6 &  45.453 &  50.963 &   -0.4 & 0.99 & 0.14 & 39.1 & 2.41 & 0.21 & 16.7 & 0.56 \\
15:48:51.925 &  34:52:30.99 & 17.359 & 0.018 & 0.781 & 0.032 & -0.265 & 0.024 & -186.9 &  9.6 &  55.758 &  51.516 &  -61.9 & 1.18 & 0.14 & 11.9 & 2.19 & 0.24 &  6.5 & 0.83 \\
15:49:16.623 &  36:30:23.91 & 18.190 & 0.016 & 0.704 & 0.033 & -0.359 & 0.027 & -169.2 &  9.8 &  58.377 &  51.431 &  -40.8 & 1.41 & 0.09 & 20.9 & 1.92 & 0.23 & 16.5 & 1.00 \\
15:50:05.701 &  31:06:33.43 & 18.872 & 0.026 & 0.657 & 0.040 & -0.227 & 0.030 & -109.1 & 13.1 &  49.769 &  51.041 &    8.7 & 1.10 & 0.22 & 28.9 & 2.26 & 0.29 & 14.4 & 0.74 \\
15:51:17.974 &   6:21:32.73 & 19.294 & 0.015 & 0.757 & 0.063 & -0.308 & 0.025 &   57.6 & 13.2 &  15.386 &  42.557 &  113.6 & 1.30 & 0.15 & 32.9 & 2.06 & 0.26 & 21.2 & 0.87 \\
15:52:35.891 &  41:47:45.44 & 18.204 & 0.023 & 0.828 & 0.041 & -0.304 & 0.027 &  -28.6 &  9.6 &  66.681 &  50.416 &  111.2 & 1.20 & 0.10 & 31.8 & 2.20 & 0.22 & 22.6 & 0.91 \\
15:53:40.069 &  22:43:53.94 & 18.132 & 0.015 & 0.788 & 0.033 & -0.278 & 0.021 &  -75.7 &  9.9 &  37.225 &  48.673 &   24.9 & 1.20 & 0.12 & 16.5 & 2.19 & 0.22 &  7.6 & 0.84 \\
15:55:38.711 &  21:54:29.37 & 17.167 & 0.013 & 0.944 & 0.026 & -0.285 & 0.020 & -142.4 & 10.0 &  36.228 &  48.004 &  -42.6 & 1.03 & 0.08 & 12.7 & 2.41 & 0.15 &  6.6 & 0.72 \\
15:57:19.311 &  15:39:16.35 & 18.006 & 0.017 & 0.990 & 0.031 & -0.289 & 0.021 & -255.4 & 10.3 &  27.833 &  45.504 & -170.4 & 0.98 & 0.10 & 19.1 & 2.46 & 0.17 &  7.4 & 0.68 \\
15:58:12.152 &  28:01:14.03 & 18.280 & 0.023 & 0.501 & 0.034 & -0.356 & 0.030 &   83.6 &  9.7 &  45.397 &  48.862 &  199.1 & 1.81 & 0.11 & 14.2 & 1.38 & 0.31 & 18.3 & 1.00 \\
15:59:26.179 &  22:43:36.48 & 17.725 & 0.018 & 0.583 & 0.028 & -0.344 & 0.023 &  -76.7 &  9.5 &  37.762 &  47.393 &   27.3 & 1.66 & 0.10 & 10.2 & 1.57 & 0.27 & 10.8 & 1.00 \\
16:00:28.482 &  16:52:11.80 & 17.104 & 0.017 & 0.406 & 0.029 & -0.323 & 0.023 &  -25.9 &  9.8 &  29.847 &  45.264 &   64.2 & 1.99 & 0.12 &  4.1 & 1.14 & 0.32 &  8.5 & 1.00 \\
16:03:47.081 &  26:02:54.38 & 17.059 & 0.014 & 0.889 & 0.024 & -0.295 & 0.026 & -191.9 &  9.9 &  42.872 &  47.254 &  -77.6 & 1.11 & 0.09 & 15.8 & 2.29 & 0.19 & 10.7 & 0.85 \\
16:04:07.941 &  49:38:54.42 & 17.509 & 0.018 & 0.807 & 0.035 & -0.329 & 0.023 & -276.6 & 15.6 &  77.865 &  47.036 & -119.8 & 1.23 & 0.10 & 16.1 & 2.17 & 0.23 & 10.8 & 0.94 \\
16:06:08.008 &  39:35:10.61 & 17.651 & 0.016 & 0.864 & 0.026 & -0.297 & 0.023 & -310.0 &  9.8 &  63.002 &  48.030 & -167.4 & 1.14 & 0.09 & 16.3 & 2.27 & 0.18 &  9.3 & 0.84 \\
16:06:13.789 &  37:10:53.67 & 20.159 & 0.024 & 0.977 & 0.141 & -0.304 & 0.044 &  -45.5 & 11.8 &  59.406 &  48.037 &   92.9 & 0.96 & 0.23 & 65.0 & 2.47 & 0.31 & 30.8 & 0.63 \\
16:07:11.934 &  17:46:03.51 & 17.662 & 0.013 & 0.987 & 0.031 & -0.279 & 0.018 &  135.7 &  9.8 &  31.840 &  44.098 &  232.1 & 0.99 & 0.10 & 19.2 & 2.44 & 0.17 & 10.2 & 0.62 \\
16:07:14.695 &  15:09:21.30 & 19.286 & 0.017 & 0.875 & 0.083 & -0.236 & 0.025 & -143.3 & 11.6 &  28.506 &  43.105 &  -53.5 & 0.97 & 0.16 & 41.8 & 2.42 & 0.23 & 20.0 & 0.59 \\
16:07:54.774 &  31:39:44.13 & 17.429 & 0.014 & 0.744 & 0.024 & -0.313 & 0.021 & -191.7 &  9.9 &  51.257 &  47.319 &  -63.1 & 1.34 & 0.09 & 13.3 & 2.02 & 0.22 &  9.6 & 0.98 \\
16:09:19.657 &  33:50:37.93 & 19.416 & 0.025 & 0.986 & 0.066 & -0.232 & 0.034 & -189.4 & 25.1 &  54.502 &  47.247 &  -55.7 & 0.85 & 0.14 & 49.4 & 2.58 & 0.19 & 21.9 & 0.37 \\
16:09:51.518 &  32:42:03.18 & 18.439 & 0.021 & 1.030 & 0.043 & -0.303 & 0.028 & -140.2 &  9.9 &  52.844 &  47.028 &   -8.5 & 0.92 & 0.10 & 28.1 & 2.55 & 0.17 & 12.4 & 0.68 \\
16:12:18.075 &  26:58:10.43 & 17.255 & 0.017 & 0.344 & 0.023 & -0.370 & 0.021 &  -32.6 & 10.3 &  44.771 &  45.591 &   88.5 & 2.20 & 0.09 & 12.1 & 0.84 & 0.32 & 19.7 & 1.00 \\
16:12:30.957 &  34:10:46.67 & 17.461 & 0.025 & 1.057 & 0.035 & -0.303 & 0.033 & -240.2 & 10.2 &  55.073 &  46.617 & -104.2 & 0.90 & 0.09 & 18.2 & 2.56 & 0.14 &  9.2 & 0.75 \\
16:12:36.484 &  52:41:50.09 & 17.316 & 0.024 & 0.448 & 0.033 & -0.313 & 0.029 & -263.9 &  9.8 &  81.669 &  45.015 & -100.3 & 1.88 & 0.15 & 10.8 & 1.28 & 0.32 & 13.9 & 1.00 \\
16:12:45.713 &  44:30:52.69 & 20.158 & 0.024 & 1.044 & 0.120 & -0.211 & 0.039 & -129.9 & 13.4 &  70.117 &  46.452 &   23.6 & 0.77 & 0.15 & 83.4 & 2.72 & 0.25 & 38.6 & 0.45 \\
16:13:01.664 &  39:00:44.14 & 18.078 & 0.016 & 1.136 & 0.032 & -0.275 & 0.022 & -192.8 & 10.0 &  62.117 &  46.707 &  -47.9 & 0.81 & 0.10 & 26.4 & 2.66 & 0.14 & 11.7 & 0.56 \\
16:13:39.759 &  37:28:09.71 & 17.788 & 0.020 & 0.950 & 0.037 & -0.282 & 0.023 & -149.7 & 10.0 &  59.872 &  46.565 &   -7.1 & 1.02 & 0.10 & 19.0 & 2.40 & 0.19 &  9.8 & 0.75 \\
16:13:43.927 &  33:40:19.97 & 19.375 & 0.017 & 0.593 & 0.050 & -0.281 & 0.028 &  -47.3 & 10.7 &  54.372 &  46.320 &   88.3 & 1.50 & 0.19 & 33.3 & 1.78 & 0.29 & 28.9 & 0.92 \\
16:14:34.024 &  32:10:58.23 & 17.172 & 0.016 & 0.808 & 0.035 & -0.271 & 0.024 &   46.5 & 10.4 &  52.263 &  45.982 &  179.7 & 1.16 & 0.13 & 12.4 & 2.23 & 0.22 &  7.6 & 0.73 \\
16:14:49.261 &  30:13:23.57 & 18.308 & 0.016 & 0.472 & 0.027 & -0.346 & 0.021 &   62.7 & 10.2 &  49.490 &  45.651 &  192.1 & 1.89 & 0.10 & 15.5 & 1.28 & 0.30 & 21.4 & 1.00 \\
16:15:10.602 &  31:26:45.87 & 18.500 & 0.020 & 0.493 & 0.035 & -0.298 & 0.030 &  -69.2 &  9.8 &  51.238 &  45.757 &   62.8 & 1.74 & 0.15 & 14.7 & 1.49 & 0.28 & 17.4 & 1.00 \\
16:15:24.376 &  20:37:49.86 & 19.724 & 0.019 & 0.828 & 0.075 & -0.312 & 0.035 &  -52.0 & 35.0 &  36.471 &  43.229 &   56.3 & 1.19 & 0.14 & 44.7 & 2.21 & 0.25 & 25.7 & 0.91 \\
16:15:31.723 &  25:18:25.21 & 17.270 & 0.014 & 0.864 & 0.024 & -0.286 & 0.019 &  -23.2 &  9.8 &  42.713 &  44.508 &   96.0 & 1.13 & 0.09 & 11.9 & 2.28 & 0.19 &  6.4 & 0.82 \\
16:15:34.058 &  23:04:33.61 & 17.386 & 0.016 & 0.398 & 0.023 & -0.352 & 0.023 &   -2.0 & 10.2 &  39.710 &  43.919 &  112.2 & 2.06 & 0.10 &  3.7 & 1.03 & 0.32 & 10.8 & 1.00 \\
16:18:52.883 &  20:04:11.42 & 19.155 & 0.016 & 0.940 & 0.058 & -0.249 & 0.025 &  -66.3 & 35.0 &  36.102 &  42.278 &   42.7 & 0.95 & 0.13 & 37.2 & 2.47 & 0.19 & 15.7 & 0.55 \\
16:19:06.595 &  42:41:18.13 & 17.845 & 0.017 & 0.962 & 0.028 & -0.278 & 0.022 & -197.7 &  9.8 &  67.368 &  45.452 &  -44.0 & 0.99 & 0.10 & 25.4 & 2.46 & 0.17 & 14.9 & 0.66 \\
16:22:41.515 &  35:04:28.52 & 19.934 & 0.021 & 0.776 & 0.096 & -0.335 & 0.039 &  -38.5 & 10.7 &  56.607 &  44.609 &  104.3 & 1.28 & 0.18 & 59.5 & 2.07 & 0.29 & 43.2 & 0.98 \\
16:23:01.991 &  31:58:16.95 & 17.661 & 0.017 & 0.811 & 0.031 & -0.257 & 0.025 & -296.6 & 10.1 &  52.305 &  44.176 & -159.4 & 1.11 & 0.14 & 17.6 & 2.27 & 0.23 & 10.4 & 0.71 \\
16:24:20.062 &  36:21:58.21 & 17.477 & 0.016 & 1.077 & 0.032 & -0.286 & 0.022 & -101.1 &  9.6 &  58.450 &  44.381 &   44.8 & 0.86 & 0.10 & 17.0 & 2.62 & 0.14 &  7.4 & 0.64 \\
16:25:12.344 &  29:49:13.44 & 19.404 & 0.028 & 1.038 & 0.079 & -0.282 & 0.038 & -141.4 & 10.3 &  49.470 &  43.367 &   -7.3 & 0.88 & 0.13 & 45.9 & 2.58 & 0.20 & 19.1 & 0.63 \\
16:26:53.713 &  16:58:26.98 & 19.900 & 0.023 & 0.851 & 0.112 & -0.302 & 0.039 & -128.0 & 35.0 &  33.128 &  39.426 &  -21.9 & 1.14 & 0.18 & 50.0 & 2.26 & 0.27 & 27.2 & 0.87 \\
16:28:11.125 &  30:13:52.12 & 18.340 & 0.020 & 1.137 & 0.041 & -0.287 & 0.029 &   -6.3 & 10.1 &  50.183 &  42.807 &  130.2 & 0.81 & 0.09 & 28.1 & 2.67 & 0.14 & 11.0 & 0.56 \\
16:31:02.862 &  15:45:58.90 & 19.237 & 0.019 & 0.935 & 0.082 & -0.246 & 0.027 &   91.9 & 35.0 &  32.169 &  38.051 &  197.4 & 0.93 & 0.16 & 41.4 & 2.48 & 0.22 & 18.7 & 0.51 \\
16:31:26.730 &  31:12:58.26 & 19.559 & 0.019 & 1.028 & 0.081 & -0.243 & 0.028 &   -7.0 & 12.3 &  51.666 &  42.289 &  133.1 & 0.84 & 0.14 & 51.3 & 2.60 & 0.19 & 21.2 & 0.54 \\
16:34:04.707 &  32:44:38.58 & 19.260 & 0.020 & 0.976 & 0.078 & -0.341 & 0.031 &  -75.6 & 10.2 &  53.820 &  41.982 &   68.7 & 0.97 & 0.15 & 37.7 & 2.47 & 0.22 & 15.1 & 0.70 \\
16:34:41.998 &  38:59:04.45 & 19.523 & 0.018 & 0.937 & 0.057 & -0.292 & 0.028 & -296.3 & 12.7 &  62.224 &  42.502 & -141.1 & 1.02 & 0.12 & 50.1 & 2.42 & 0.20 & 26.8 & 0.69 \\
16:36:48.053 &  33:10:30.86 & 18.910 & 0.018 & 0.584 & 0.039 & -0.397 & 0.026 & -201.9 & 10.6 &  54.506 &  41.482 &  -55.4 & 1.66 & 0.12 & 33.5 & 1.57 & 0.31 & 34.7 & 1.00 \\
16:38:59.573 &  55:37:45.67 & 19.080 & 0.018 & 0.709 & 0.052 & -0.307 & 0.028 & -321.7 & 10.0 &  84.409 &  40.610 & -146.1 & 1.37 & 0.12 & 34.0 & 1.95 & 0.23 & 26.1 & 0.89 \\
16:40:30.148 &  43:45:13.58 & 17.139 & 0.024 & 0.368 & 0.028 & -0.348 & 0.029 & -146.2 &  9.7 &  68.680 &  41.526 &   18.4 & 2.11 & 0.11 &  9.7 & 0.99 & 0.32 & 15.2 & 1.00 \\
16:40:49.347 &  39:46:03.29 & 19.078 & 0.017 & 0.413 & 0.034 & -0.349 & 0.026 & -122.0 & 10.2 &  63.365 &  41.360 &   37.2 & 2.03 & 0.11 & 24.4 & 1.07 & 0.30 & 38.3 & 1.00 \\
16:42:09.774 &  46:25:04.96 & 18.474 & 0.016 & 0.808 & 0.031 & -0.348 & 0.021 & -140.7 &  9.8 &  72.219 &  41.173 &   27.8 & 1.24 & 0.09 & 26.1 & 2.15 & 0.21 & 17.2 & 0.97 \\
16:42:42.856 &  43:28:55.11 & 18.367 & 0.017 & 1.059 & 0.034 & -0.283 & 0.021 & -179.0 & 10.0 &  68.318 &  41.125 &  -13.8 & 0.89 & 0.09 & 27.5 & 2.58 & 0.13 & 11.8 & 0.60 \\
16:47:21.827 &  33:11:55.98 & 18.584 & 0.016 & 0.461 & 0.041 & -0.366 & 0.023 &  -78.5 &  9.9 &  54.997 &  39.304 &   73.2 & 1.93 & 0.12 & 19.6 & 1.21 & 0.31 & 27.5 & 1.00 \\
16:47:53.838 &  63:58:33.85 & 19.468 & 0.027 & 0.520 & 0.059 & -0.362 & 0.040 & -254.0 & 10.1 &  94.555 &  37.603 &  -72.4 & 1.77 & 0.17 & 35.8 & 1.45 & 0.36 & 41.3 & 1.00 \\
16:48:35.991 &  50:30:38.14 & 18.048 & 0.019 & 0.643 & 0.031 & -0.296 & 0.024 & -128.6 &  9.5 &  77.513 &  39.862 &   46.5 & 1.48 & 0.11 & 14.5 & 1.83 & 0.25 & 11.5 & 0.98 \\
16:49:00.134 &  41:27:52.37 & 17.678 & 0.015 & 0.647 & 0.026 & -0.342 & 0.018 &  -69.5 & 10.1 &  65.712 &  39.905 &   95.7 & 1.52 & 0.09 & 15.8 & 1.78 & 0.25 & 14.1 & 1.00 \\
16:49:19.689 &  42:53:16.60 & 17.212 & 0.016 & 0.724 & 0.022 & -0.325 & 0.020 & -323.9 &  9.8 &  67.569 &  39.908 & -156.7 & 1.36 & 0.08 & 13.9 & 2.00 & 0.22 & 10.9 & 0.98 \\
16:49:36.148 &  43:17:25.68 & 19.066 & 0.018 & 0.988 & 0.048 & -0.310 & 0.025 &  -97.5 & 10.7 &  68.096 &  39.871 &   70.3 & 0.98 & 0.10 & 38.6 & 2.47 & 0.17 & 18.9 & 0.59 \\
16:51:14.201 &  29:13:44.76 & 18.896 & 0.017 & 0.356 & 0.041 & -0.382 & 0.029 &  -99.2 & 13.4 &  50.235 &  37.704 &   47.2 & 2.17 & 0.13 & 29.9 & 0.91 & 0.38 & 47.3 & 1.00 \\
16:53:00.782 &  33:33:44.35 & 19.134 & 0.018 & 0.791 & 0.058 & -0.258 & 0.028 & -202.8 & 21.0 &  55.716 &  38.205 &  -47.7 & 1.14 & 0.17 & 37.2 & 2.22 & 0.27 & 22.2 & 0.74 \\
16:53:08.878 &  50:25:09.88 & 18.399 & 0.019 & 0.858 & 0.037 & -0.307 & 0.022 & -121.0 & 10.1 &  77.325 &  39.151 &   55.6 & 1.15 & 0.09 & 27.4 & 2.27 & 0.18 & 16.9 & 0.89 \\
16:53:17.729 &  40:17:46.72 & 18.134 & 0.014 & 1.041 & 0.032 & -0.288 & 0.018 & -214.6 &  9.8 &  64.274 &  39.015 &  -49.1 & 0.94 & 0.09 & 20.1 & 2.51 & 0.16 &  6.4 & 0.73 \\
16:53:29.024 &  49:37:32.60 & 19.107 & 0.015 & 0.929 & 0.052 & -0.311 & 0.023 &   -2.8 &  9.9 &  76.300 &  39.142 &  173.3 & 1.04 & 0.11 & 39.5 & 2.39 & 0.20 & 21.2 & 0.76 \\
16:53:45.977 &  47:42:28.32 & 17.035 & 0.013 & 0.597 & 0.025 & -0.361 & 0.017 &  -46.8 &  9.6 &  73.826 &  39.162 &  127.6 & 1.63 & 0.10 & 11.8 & 1.60 & 0.27 & 12.0 & 1.00 \\
16:57:02.530 &  25:11:21.27 & 18.694 & 0.014 & 0.498 & 0.041 & -0.375 & 0.019 & -162.5 & 11.2 &  45.785 &  35.421 &  -21.1 & 1.84 & 0.13 & 24.4 & 1.34 & 0.34 & 30.2 & 1.00 \\
16:59:11.344 &  62:09:51.68 & 18.393 & 0.017 & 0.757 & 0.034 & -0.341 & 0.029 &  -24.5 &  9.8 &  91.972 &  36.778 &  159.8 & 1.32 & 0.11 & 27.9 & 2.04 & 0.25 & 21.1 & 0.94 \\
17:00:28.551 &  42:07:50.45 & 19.437 & 0.020 & 1.050 & 0.079 & -0.241 & 0.027 &  -97.0 & 14.2 &  66.745 &  37.815 &   74.0 & 0.85 & 0.14 & 48.0 & 2.59 & 0.19 & 19.8 & 0.53 \\
17:01:37.222 &  32:08:19.49 & 19.192 & 0.016 & 1.045 & 0.050 & -0.260 & 0.023 &  -36.0 & 13.6 &  54.396 &  36.158 &  120.8 & 0.89 & 0.11 & 48.1 & 2.56 & 0.16 & 24.1 & 0.63 \\
17:03:28.383 &  65:34:39.27 & 17.234 & 0.020 & 0.838 & 0.028 & -0.281 & 0.026 & -347.2 & 10.2 &  95.987 &  35.605 & -161.8 & 1.15 & 0.12 & 18.2 & 2.24 & 0.21 & 12.7 & 0.83 \\
17:07:38.350 &  43:40:32.88 & 18.600 & 0.017 & 0.854 & 0.035 & -0.289 & 0.022 & -106.6 & 10.0 &  68.804 &  36.629 &   69.1 & 1.14 & 0.11 & 29.2 & 2.27 & 0.21 & 17.3 & 0.74 \\
17:08:11.803 &  43:28:15.42 & 18.372 & 0.018 & 0.716 & 0.032 & -0.305 & 0.027 & -184.4 & 10.7 &  68.559 &  36.512 &   -8.7 & 1.37 & 0.11 & 26.3 & 1.97 & 0.24 & 20.5 & 0.96 \\
17:11:28.479 &  30:10:28.42 & 19.965 & 0.020 & 1.028 & 0.105 & -0.204 & 0.031 &   17.1 & 35.0 &  52.648 &  33.659 &  175.2 & 0.75 & 0.16 & 68.8 & 2.71 & 0.22 & 28.2 & 0.45 \\
17:11:34.542 &  59:58:31.35 & 18.236 & 0.023 & 0.809 & 0.034 & -0.282 & 0.027 & -138.6 &  9.9 &  89.001 &  35.645 &   48.7 & 1.17 & 0.12 & 27.3 & 2.22 & 0.21 & 18.1 & 0.78 \\
17:14:52.255 &  62:07:16.68 & 17.466 & 0.031 & 0.805 & 0.039 & -0.362 & 0.034 & -182.6 &  9.9 &  91.548 &  34.979 &    5.8 & 1.23 & 0.10 & 18.9 & 2.15 & 0.21 & 13.7 & 0.97 \\
17:15:36.832 &  58:03:14.58 & 19.779 & 0.021 & 0.771 & 0.065 & -0.340 & 0.033 & -312.1 & 12.9 &  86.589 &  35.319 & -124.0 & 1.30 & 0.15 & 46.6 & 2.04 & 0.28 & 32.7 & 0.93 \\
17:18:04.433 &  70:44:48.90 & 19.561 & 0.022 & 1.020 & 0.087 & -0.230 & 0.035 & -158.0 & 15.1 & 101.734 &  33.145 &   28.9 & 0.80 & 0.16 & 53.3 & 2.66 & 0.23 & 21.6 & 0.36 \\
17:18:40.393 &  53:42:19.63 & 20.256 & 0.022 & 1.037 & 0.119 & -0.271 & 0.044 &   -4.5 & 35.0 &  81.247 &  35.098 &  183.0 & 0.88 & 0.17 & 72.6 & 2.57 & 0.22 & 32.4 & 0.67 \\
17:20:04.074 &  57:51:10.84 & 18.335 & 0.015 & 1.060 & 0.039 & -0.280 & 0.019 & -271.0 &  9.7 &  86.294 &  34.744 &  -81.7 & 0.89 & 0.10 & 38.5 & 2.57 & 0.17 & 22.0 & 0.60 \\
17:25:11.897 &  38:28:07.29 & 19.205 & 0.014 & 0.853 & 0.050 & -0.331 & 0.022 &  -61.9 & 12.2 &  63.053 &  32.665 &  114.8 & 1.17 & 0.10 & 44.4 & 2.23 & 0.20 & 29.1 & 0.83 \\
17:55:52.190 &  51:11:22.24 & 19.588 & 0.023 & 0.890 & 0.096 & -0.339 & 0.035 &  -15.1 & 18.3 &  78.697 &  29.290 &  182.7 & 1.12 & 0.17 & 48.4 & 2.28 & 0.26 & 28.4 & 0.83 \\
17:56:00.072 &  50:30:23.74 & 18.672 & 0.018 & 0.939 & 0.053 & -0.384 & 0.025 & -180.9 & 11.7 &  77.926 &  29.174 &   16.7 & 1.00 & 0.12 & 40.6 & 2.42 & 0.20 & 24.4 & 0.83 \\
19:02:59.187 &  63:37:48.73 & 19.143 & 0.019 & 0.900 & 0.064 & -0.255 & 0.025 & -287.5 & 15.7 &  94.152 &  22.869 &  -78.4 & 0.99 & 0.14 & 50.4 & 2.43 & 0.21 & 29.7 & 0.53 \\
21:11:58.657 &  -6:50:10.81 & 20.178 & 0.025 & 0.873 & 0.142 & -0.266 & 0.042 & -100.0 & 19.1 &  43.713 & -34.252 &   30.6 & 1.00 & 0.21 & 63.4 & 2.42 & 0.30 & 30.9 & 0.66 \\
21:26:20.184 &  -3:41:48.93 & 20.049 & 0.028 & 0.843 & 0.184 & -0.337 & 0.051 & -104.7 & 10.8 &  49.206 & -35.803 &   34.6 & 1.24 & 0.33 & 53.4 & 2.11 & 0.46 & 34.6 & 0.76 \\
21:27:47.148 &   0:23:33.26 & 19.423 & 0.019 & 0.931 & 0.069 & -0.260 & 0.026 & -171.3 & 12.2 &  53.651 & -33.918 &  -19.9 & 0.95 & 0.13 & 44.8 & 2.47 & 0.20 & 20.5 & 0.57 \\
21:37:17.482 &  -3:28:03.87 & 18.902 & 0.036 & 1.038 & 0.091 & -0.298 & 0.048 &  -51.6 & 12.4 &  51.243 & -38.010 &   87.3 & 0.88 & 0.15 & 47.9 & 2.57 & 0.20 & 26.2 & 0.64 \\
21:50:28.100 &  -0:30:18.63 & 18.363 & 0.019 & 0.550 & 0.043 & -0.294 & 0.028 & -184.8 & 10.0 &  56.736 & -39.102 &  -39.0 & 1.59 & 0.17 & 16.7 & 1.70 & 0.31 & 15.6 & 0.69 \\
21:54:18.984 &  11:29:07.57 & 20.012 & 0.024 & 1.053 & 0.145 & -0.236 & 0.040 &   65.9 & 35.0 &  68.934 & -32.250 &  242.8 & 0.81 & 0.18 & 65.7 & 2.63 & 0.26 & 27.0 & 0.57 \\
22:03:34.632 &  -0:29:56.43 & 17.141 & 0.022 & 0.843 & 0.028 & -0.278 & 0.027 &  -51.6 &  9.6 &  59.288 & -41.736 &   91.9 & 1.14 & 0.12 & 23.8 & 2.26 & 0.21 & 17.4 & 0.77 \\
22:03:39.871 &  -8:14:35.14 & 17.075 & 0.033 & 0.703 & 0.043 & -0.346 & 0.038 &  -47.4 &  9.8 &  50.392 & -46.097 &   72.1 & 1.41 & 0.10 & 14.1 & 1.92 & 0.23 & 11.9 & 0.98 \\
22:07:37.986 &  -8:03:58.66 & 20.065 & 0.026 & 0.837 & 0.112 & -0.228 & 0.039 & -200.0 & 17.7 &  51.350 & -46.846 &  -80.7 & 0.92 & 0.22 & 73.1 & 2.49 & 0.30 & 38.7 & 0.58 \\
22:09:14.803 &  -9:33:23.76 & 20.245 & 0.036 & 0.841 & 0.169 & -0.210 & 0.058 & -222.7 & 17.3 &  49.762 & -47.952 & -108.5 & 0.86 & 0.33 & 82.9 & 2.60 & 0.46 & 41.5 & 0.54 \\
22:22:35.610 &  14:00:19.47 & 17.157 & 0.014 & 0.487 & 0.028 & -0.327 & 0.020 & -143.2 & 10.2 &  76.988 & -35.266 &   33.6 & 1.84 & 0.08 & 10.9 & 1.33 & 0.26 & 13.4 & 1.00 \\
22:29:51.156 &  -1:09:41.54 & 19.676 & 0.026 & 0.707 & 0.072 & -0.239 & 0.038 & -320.3 & 13.6 &  64.339 & -47.272 & -184.9 & 1.10 & 0.25 & 51.0 & 2.28 & 0.33 & 29.6 & 0.76 \\
22:29:51.513 &   0:32:14.08 & 17.202 & 0.019 & 0.801 & 0.027 & -0.271 & 0.024 & -160.8 &  9.5 &  66.203 & -46.153 &  -20.5 & 1.15 & 0.14 & 15.1 & 2.23 & 0.23 & 10.0 & 1.00 \\
22:30:17.352 &  -0:45:34.51 & 17.510 & 0.021 & 0.379 & 0.029 & -0.331 & 0.025 & -133.6 & 10.2 &  64.891 & -47.092 &    2.9 & 2.04 & 0.13 &  4.8 & 1.06 & 0.32 & 11.7 & 1.00 \\
22:30:32.066 &  23:03:52.51 & 18.563 & 0.023 & 0.926 & 0.046 & -0.315 & 0.034 & -211.3 & 11.9 &  85.423 & -29.358 &  -18.4 & 1.06 & 0.11 & 37.7 & 2.36 & 0.19 & 23.7 & 0.83 \\
22:34:36.890 &   0:22:24.66 & 17.334 & 0.016 & 1.052 & 0.031 & -0.302 & 0.019 & -198.9 & 10.8 &  67.192 & -47.143 &  -60.3 & 0.90 & 0.09 & 19.8 & 2.57 & 0.15 & 11.1 & 0.68 \\
22:38:47.371 &  13:19:29.40 & 20.159 & 0.023 & 0.956 & 0.105 & -0.254 & 0.039 & -253.8 & 16.6 &  80.218 & -38.308 &  -82.8 & 0.95 & 0.17 & 72.2 & 2.47 & 0.22 & 37.8 & 0.52 \\
22:41:05.188 &  14:18:10.24 & 18.401 & 0.016 & 0.416 & 0.030 & -0.367 & 0.021 & -200.9 &  9.7 &  81.541 & -37.878 &  -28.3 & 2.02 & 0.09 & 16.7 & 1.12 & 0.31 & 25.8 & 1.00 \\
22:46:24.780 &   0:50:41.00 & 18.359 & 0.017 & 0.442 & 0.036 & -0.317 & 0.024 &  -80.1 & 12.7 &  70.763 & -48.939 &   56.3 & 1.91 & 0.12 & 20.7 & 1.25 & 0.31 & 27.3 & 1.00 \\
22:55:44.314 &  -8:14:25.74 & 17.343 & 0.016 & 0.425 & 0.027 & -0.371 & 0.023 &  112.3 &  9.7 &  62.123 & -56.749 &  218.0 & 2.02 & 0.10 & 10.4 & 1.09 & 0.33 & 15.7 & 1.00 \\
22:59:01.718 &  27:02:24.06 & 19.298 & 0.015 & 1.012 & 0.082 & -0.275 & 0.026 & -238.3 & 12.4 &  94.122 & -29.469 &  -46.9 & 0.94 & 0.16 & 54.5 & 2.49 & 0.22 & 30.7 & 0.62 \\
22:59:57.439 &  -9:38:21.81 & 17.063 & 0.019 & 0.988 & 0.040 & -0.276 & 0.025 & -124.0 &  9.9 &  61.254 & -58.430 &  -24.2 & 0.95 & 0.11 & 23.4 & 2.50 & 0.18 & 15.2 & 1.00 \\
23:00:56.552 &  -9:34:25.71 & 20.132 & 0.029 & 0.943 & 0.141 & -0.195 & 0.045 &   51.7 & 35.0 &  61.636 & -58.583 &  151.3 & 0.76 & 0.20 & 73.7 & 2.74 & 0.30 & 29.4 & 0.56 \\
23:07:20.744 &  -8:19:48.80 & 19.270 & 0.017 & 0.979 & 0.082 & -0.274 & 0.027 & -379.7 & 16.7 &  65.426 & -59.024 & -278.3 & 0.98 & 0.12 & 44.5 & 2.46 & 0.19 & 22.7 & 0.70 \\
23:07:40.471 &  13:08:21.95 & 17.727 & 0.020 & 0.785 & 0.031 & -0.282 & 0.024 &   28.8 & 10.3 &  87.631 & -42.509 &  190.1 & 1.21 & 0.12 & 12.1 & 2.16 & 0.21 &  5.0 & 0.83 \\
23:10:14.740 &  -9:07:52.41 & 19.858 & 0.025 & 0.966 & 0.119 & -0.271 & 0.038 & -169.0 & 14.5 &  65.142 & -60.089 &  -71.3 & 0.97 & 0.18 & 60.1 & 2.46 & 0.25 & 30.8 & 0.62 \\
23:11:03.938 &   0:14:04.81 & 20.050 & 0.021 & 1.008 & 0.114 & -0.242 & 0.034 &    6.3 & 35.0 &  77.421 & -53.525 &  132.5 & 0.87 & 0.17 & 67.6 & 2.57 & 0.23 & 30.8 & 0.54 \\
23:14:04.162 &   0:59:12.05 & 19.559 & 0.028 & 0.988 & 0.119 & -0.256 & 0.040 & -294.8 & 35.0 &  79.195 & -53.408 & -167.6 & 0.91 & 0.18 & 61.6 & 2.53 & 0.25 & 33.4 & 0.51 \\
23:18:13.250 &   7:44:00.13 & 19.446 & 0.017 & 0.930 & 0.064 & -0.247 & 0.028 &  -34.4 & 15.0 &  86.687 & -48.468 &  109.7 & 0.93 & 0.14 & 48.0 & 2.50 & 0.20 & 22.7 & 0.61 \\
23:21:09.360 &  14:58:01.11 & 17.939 & 0.014 & 0.460 & 0.025 & -0.361 & 0.022 & -139.5 &  9.8 &  92.714 & -42.546 &   21.0 & 1.93 & 0.10 & 17.4 & 1.19 & 0.30 & 23.3 & 1.00 \\
23:22:36.200 & -10:16:40.26 & 19.657 & 0.028 & 0.902 & 0.098 & -0.251 & 0.042 & -286.7 & 14.4 &  67.534 & -63.138 & -197.4 & 0.94 & 0.17 & 61.1 & 2.49 & 0.24 & 33.2 & 0.53 \\
23:28:41.290 & -10:13:29.49 & 19.631 & 0.027 & 1.060 & 0.105 & -0.283 & 0.040 & -171.9 & 12.8 &  69.916 & -64.201 &  -84.8 & 0.88 & 0.16 & 57.7 & 2.58 & 0.22 & 27.7 & 0.52 \\
23:29:35.542 &  15:14:43.08 & 20.141 & 0.025 & 0.750 & 0.095 & -0.278 & 0.041 & -323.4 & 17.9 &  95.370 & -43.203 & -165.6 & 1.22 & 0.21 & 59.4 & 2.15 & 0.30 & 38.5 & 0.79 \\
23:42:18.130 &   0:19:36.11 & 19.959 & 0.028 & 1.141 & 0.105 & -0.152 & 0.043 &  -12.7 & 16.9 &  88.931 & -57.907 &  100.9 & 0.62 & 0.12 & 77.7 & 2.99 & 0.22 & 29.4 & 1.00 \\
23:54:35.299 &  33:58:55.36 & 19.509 & 0.016 & 0.802 & 0.052 & -0.228 & 0.026 &  -29.1 & 13.2 & 109.673 & -27.422 &  152.8 & 0.95 & 0.18 & 50.3 & 2.46 & 0.26 & 25.1 & 0.57 \\

